TRCF: Temporal-Reference Complementary Forecasting for Irregular Multivariate Time Series

Irregular multivariate time series forecasting supports healthcare monitoring, environmental analysis, and activity recognition. Channel-independent (CI) approaches capture each variable's temporal patterns but do not explicitly use observations from other variables. Channel-dependent (CD) modeling exploits relationships among variables, yet asynchronous measurements make these relationships difficult to learn. Incorporating cross-variable information while preserving each variable's irregular history therefore remains a key challenge. We propose Temporal-Reference Complementary Forecasting (TRCF), a framework that augments a compact CI forecaster with a complementary CD branch. ANCHOR aggregates observed values and timestamps at shared temporal locations, retaining observation support to form compact CI features. BRIDGE constructs complementary features through history completion. It first estimates each variable's historical values from its own observations, then uses differences between other variables' observed and estimated values at nearby times to correct missing entries. The completed history preserves observed values and is encoded to supply context alongside the direct CI representation. Finally, the two representations are fused, combined with the query-time embedding, and passed to a shallow multilayer perceptron for forecasting. Experiments on four real-world datasets show that TRCF achieves the lowest mean squared error and mean absolute error in the main benchmark comparison, while reducing measured peak inference memory by 17.28% to 87.98% relative to APN.

==> figures/anchor_factors.sources.json <==
{
  "caption": "Matched ANCHOR alternatives within the full forecaster. Mean error change and one sample SD of five paired seeds, normalized by reference mean; positive is worse. Panel scales differ. The same data as the previous paired-dot figure.",
  "seeds": [
    2024,
    2025,
    2026,
    2027,
    2028
  ],
  "minimum_font_pt": 7.5,
  "fonts": [
    "Arial",
    "Helvetica",
    "DejaVu Sans"
  ],
  "math_font": "stixsans",
  "rendered_label_bounds_checked": true,
  "inputs": {
    "figures/data/appendix.per_seed.csv": "6161ce1a71ca792d37c45e5fb5776f470196810b35f1715ffe33e9d6cf477889",
    "scripts/plot_appendix_common.py": "26f66857a9fbfb671a4248bd7114c1734eb14d81979b3e35158a6871b1299004",
    "scripts/plot_anchor_factors.py": "733fd106316b428d2813b566289229f2a17304520e3b3e7ce409c6e29aa4eebb"
  }
}


==> figures/anchor_factors.values.json <==
[
  {
    "lines": [
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          1.07456687620328,
          0.6192219766293457,
          -0.01140324778850702,
          0.2063660041813189
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          0.2741775441222455,
          0.21555076485143798,
          -0.23431767510918092,
          -0.07259265348137112
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          1.8749562082843148,
          1.0228931884072536,
          0.2115111795321669,
          0.4853246618440089
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.4414178064209898,
          0.28628340215055526,
          -0.03713627779260921,
          0.14948341095811496
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.053011480763044905,
          0.18265228674871203,
          -0.24748748892262845,
          0.06089884762777155
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.8298241320789348,
          0.3899145175523985,
          0.17321493333741006,
          0.23806797428845838
        ]
      },
      {
        "x": [
          0,
          1
        ],
        "y": [
          0,
          0
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              -0.11,
              0.2741775441222455
            ],
            [
              -0.11,
              1.8749562082843148
            ]
          ],
          [
            [
              0.89,
              0.21555076485143798
            ],
            [
              0.89,
              1.0228931884072536
            ]
          ],
          [
            [
              1.89,
              -0.23431767510918092
            ],
            [
              1.89,
              0.2115111795321669
            ]
          ],
          [
            [
              2.89,
              -0.07259265348137112
            ],
            [
              2.89,
              0.4853246618440089
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              0.11,
              0.053011480763044905
            ],
            [
              0.11,
              0.8298241320789348
            ]
          ],
          [
            [
              1.11,
              0.18265228674871203
            ],
            [
              1.11,
              0.3899145175523985
            ]
          ],
          [
            [
              2.11,
              -0.24748748892262845
            ],
            [
              2.11,
              0.17321493333741006
            ]
          ],
          [
            [
              3.11,
              0.06089884762777155
            ],
            [
              3.11,
              0.23806797428845838
            ]
          ]
        ]
      }
    ],
    "xlim": [
      -0.271,
      3.271
    ],
    "ylim": [
      -0.35360967378297564,
      1.9810783931446618
    ]
  },
  {
    "lines": [
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          -3.863132152982555,
          0.9702900550811998,
          2.594418145471482,
          0.0071957844268942805
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          -9.71872047055449,
          -0.08718554511456278,
          -4.6451423358613315,
          -2.2352408384113702
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          1.992456164589382,
          2.0277656552769625,
          9.833978626804296,
          2.249632407265159
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          -1.7737036967417055,
          -0.4512727477763276,
          0.2715395029486127,
          0.2101685979039701
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          -4.069367646710644,
          -0.7936936733119193,
          -0.5508065541076883,
          -0.6233932953544808
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.5219602532272325,
          -0.10885182224073586,
          1.0938855600049135,
          1.043730491162421
        ]
      },
      {
        "x": [
          0,
          1
        ],
        "y": [
          0,
          0
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              -0.11,
              -9.71872047055449
            ],
            [
              -0.11,
              1.992456164589382
            ]
          ],
          [
            [
              0.89,
              -0.08718554511456278
            ],
            [
              0.89,
              2.0277656552769625
            ]
          ],
          [
            [
              1.89,
              -4.6451423358613315
            ],
            [
              1.89,
              9.833978626804296
            ]
          ],
          [
            [
              2.89,
              -2.2352408384113702
            ],
            [
              2.89,
              2.249632407265159
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              0.11,
              -4.069367646710644
            ],
            [
              0.11,
              0.5219602532272325
            ]
          ],
          [
            [
              1.11,
              -0.7936936733119193
            ],
            [
              1.11,
              -0.10885182224073586
            ]
          ],
          [
            [
              2.11,
              -0.5508065541076883
            ],
            [
              2.11,
              1.0938855600049135
            ]
          ],
          [
            [
              3.11,
              -0.6233932953544808
            ],
            [
              3.11,
              1.043730491162421
            ]
          ]
        ]
      }
    ],
    "xlim": [
      -0.271,
      3.271
    ],
    "ylim": [
      -10.69635542542243,
      10.811613581672235
    ]
  },
  {
    "lines": [
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          0.09623570066983769,
          -0.18673158123305275,
          0.06152609345891846,
          -0.14844842462358565
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          -0.08220997235786676,
          -0.4132367590715163,
          -0.16767314778855652,
          -0.2649306705030132
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          0.27468137369754214,
          0.0397735966054108,
          0.29072533470639345,
          -0.03196617874415808
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.15468716311305938,
          -0.0837230144885653,
          0.3310811691595495,
          0.04028005017416342
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          -0.08749028763250166,
          -0.19528958595712448,
          -0.15258725443495125,
          -0.10813167722843808
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.39686461385862043,
          0.02784355697999387,
          0.8147495927540502,
          0.18869177757676492
        ]
      },
      {
        "x": [
          0,
          1
        ],
        "y": [
          0,
          0
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              -0.11,
              -0.08220997235786676
            ],
            [
              -0.11,
              0.27468137369754214
            ]
          ],
          [
            [
              0.89,
              -0.4132367590715163
            ],
            [
              0.89,
              0.0397735966054108
            ]
          ],
          [
            [
              1.89,
              -0.16767314778855652
            ],
            [
              1.89,
              0.29072533470639345
            ]
          ],
          [
            [
              2.89,
              -0.2649306705030132
            ],
            [
              2.89,
              -0.03196617874415808
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              0.11,
              -0.08749028763250166
            ],
            [
              0.11,
              0.39686461385862043
            ]
          ],
          [
            [
              1.11,
              -0.19528958595712448
            ],
            [
              1.11,
              0.02784355697999387
            ]
          ],
          [
            [
              2.11,
              -0.15258725443495125
            ],
            [
              2.11,
              0.8147495927540502
            ]
          ],
          [
            [
              3.11,
              -0.10813167722843808
            ],
            [
              3.11,
              0.18869177757676492
            ]
          ]
        ]
      }
    ],
    "xlim": [
      -0.271,
      3.271
    ],
    "ylim": [
      -0.4746360766627946,
      0.8761489103453286
    ]
  },
  {
    "lines": [
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          0.3226425845206743,
          -0.02621859452176527,
          -0.08113395514033499,
          0.0027698682631526416
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          -0.6828697152322846,
          -0.8177881450626716,
          -1.2374223858531672,
          -0.5006295435109088
        ]
      },
      {
        "x": [
          -0.11,
          0.89,
          1.89,
          2.89
        ],
        "y": [
          1.328154884273633,
          0.7653509560191412,
          1.0751544755724973,
          0.5061692800372141
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.30171831023090157,
          -0.004526290754353085,
          0.38029028586915037,
          0.1910658355983493
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          -0.11240779138457707,
          -0.1263093556337921,
          -0.11509971424887505,
          -0.09288102342720309
        ]
      },
      {
        "x": [
          0.11,
          1.11,
          2.11,
          3.11
        ],
        "y": [
          0.7158444118463803,
          0.11725677412508591,
          0.8756802859871757,
          0.4750126946239017
        ]
      },
      {
        "x": [
          0,
          1
        ],
        "y": [
          0,
          0
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              -0.11,
              -0.6828697152322846
            ],
            [
              -0.11,
              1.328154884273633
            ]
          ],
          [
            [
              0.89,
              -0.8177881450626716
            ],
            [
              0.89,
              0.7653509560191412
            ]
          ],
          [
            [
              1.89,
              -1.2374223858531672
            ],
            [
              1.89,
              1.0751544755724973
            ]
          ],
          [
            [
              2.89,
              -0.5006295435109088
            ],
            [
              2.89,
              0.5061692800372141
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              0.11,
              -0.11240779138457707
            ],
            [
              0.11,
              0.7158444118463803
            ]
          ],
          [
            [
              1.11,
              -0.1263093556337921
            ],
            [
              1.11,
              0.11725677412508591
            ]
          ],
          [
            [
              2.11,
              -0.11509971424887505
            ],
            [
              2.11,
              0.8756802859871757
            ]
          ],
          [
            [
              3.11,
              -0.09288102342720309
            ],
            [
              3.11,
              0.4750126946239017
            ]
          ]
        ]
      }
    ],
    "xlim": [
      -0.271,
      3.271
    ],
    "ylim": [
      -1.3657012493595073,
      1.4564337477799731
    ]
  }
]


==> figures/clinical_resources.audit.json <==
{
  "source_sha256": "42f96eb19f950cea8f18bd59eaa52e98a2d509fafd79bc5994e3b102710a4393",
  "data_changed": false,
  "new_training_runs": 0,
  "configurations": 10,
  "figure_size_inches": [
    7.16,
    2.85
  ],
  "minimum_font_pt": 7.5,
  "font_family": "/System/Library/Fonts/Supplemental/Arial.ttf",
  "mathtext_fontset": "stixsans",
  "rendered_label_bounds_checked": true,
  "accuracy_uncertainty": "sample SD retained in this audit and source; no error bars displayed",
  "memory": "peak allocated MiB across three fixed batches, seed 2024 checkpoint",
  "latency": "mean CUDA event time across 300 calls after warmup",
  "axis_scales": [
    "log latency, linear MSE",
    "log latency, linear MSE"
  ],
  "bubble_area": "linear in memory within each panel up to the explicitly marked cap",
  "area_pt2_per_MiB": {
    "P12": 6.0,
    "MIMIC_III": 2.5
  },
  "size_caps_MiB": {
    "P12": null,
    "MIMIC_III": 600.0
  },
  "size_key_MiB": {
    "P12": [
      15,
      30,
      60
    ],
    "MIMIC_III": [
      50,
      150,
      300
    ]
  },
  "scale_and_cap_disclosed_in_figure": true,
  "plotted_values": [
    {
      "dataset": "P12",
      "model": "APN",
      "mse": 0.29469662308692934,
      "mse_sample_sd": 0.0030969421416919586,
      "memory_MiB": 31.2021484375,
      "latency_ms": 0.7636609085400899,
      "bubble_marker_area_pt2": 187.212890625,
      "memory_used_for_marker_MiB": 31.2021484375,
      "marker_capped": false
    },
    {
      "dataset": "P12",
      "model": "KAFNet",
      "mse": 0.29632579280003496,
      "mse_sample_sd": 0.001691492145190927,
      "memory_MiB": 16.205078125,
      "latency_ms": 1.4432983469963074,
      "bubble_marker_area_pt2": 97.23046875,
      "memory_used_for_marker_MiB": 16.205078125,
      "marker_capped": false
    },
    {
      "dataset": "P12",
      "model": "GraFITi",
      "mse": 0.2873345673084259,
      "mse_sample_sd": 0.002128070741202789,
      "memory_MiB": 81.13330078125,
      "latency_ms": 14.790903771718343,
      "bubble_marker_area_pt2": 486.7998046875,
      "memory_used_for_marker_MiB": 81.13330078125,
      "marker_capped": false
    },
    {
      "dataset": "P12",
      "model": "Warpformer",
      "mse": 0.2888021945953369,
      "mse_sample_sd": 0.001413815014900553,
      "memory_MiB": 143.517578125,
      "latency_ms": 10.275560019810994,
      "bubble_marker_area_pt2": 861.10546875,
      "memory_used_for_marker_MiB": 143.517578125,
      "marker_capped": false
    },
    {
      "dataset": "P12",
      "model": "TRCF",
      "mse": 0.2872067722097301,
      "mse_sample_sd": 0.0002672969982181885,
      "memory_MiB": 25.8095703125,
      "latency_ms": 3.804284685452779,
      "bubble_marker_area_pt2": 154.857421875,
      "memory_used_for_marker_MiB": 25.8095703125,
      "marker_capped": false
    },
    {
      "dataset": "MIMIC_III",
      "model": "APN",
      "mse": 0.43226860761642455,
      "mse_sample_sd": 0.005553079790956234,
      "memory_MiB": 193.837890625,
      "latency_ms": 1.0544649604956309,
      "bubble_marker_area_pt2": 484.5947265625,
      "memory_used_for_marker_MiB": 193.837890625,
      "marker_capped": false
    },
    {
      "dataset": "MIMIC_III",
      "model": "KAFNet",
      "mse": 0.44723315795657903,
      "mse_sample_sd": 0.030177514037814795,
      "memory_MiB": 34.3310546875,
      "latency_ms": 1.4952311436335246,
      "bubble_marker_area_pt2": 85.82763671875,
      "memory_used_for_marker_MiB": 34.3310546875,
      "marker_capped": false
    },
    {
      "dataset": "MIMIC_III",
      "model": "GraFITi",
      "mse": 0.43610923290252684,
      "mse_sample_sd": 0.022784944723719853,
      "memory_MiB": 196.40283203125,
      "latency_ms": 18.51192174911499,
      "bubble_marker_area_pt2": 491.007080078125,
      "memory_used_for_marker_MiB": 196.40283203125,
      "marker_capped": false
    },
    {
      "dataset": "MIMIC_III",
      "model": "Warpformer",
      "mse": 0.4288758158683777,
      "mse_sample_sd": 0.013442104763763452,
      "memory_MiB": 3320.48583984375,
      "latency_ms": 73.89560254414876,
      "bubble_marker_area_pt2": 1500.0,
      "memory_used_for_marker_MiB": 600.0,
      "marker_capped": true
    },
    {
      "dataset": "MIMIC_III",
      "model": "TRCF",
      "mse": 0.4042812272403132,
      "mse_sample_sd": 0.0033050922962502153,
      "memory_MiB": 63.9228515625,
      "latency_ms": 3.881785380045573,
      "bubble_marker_area_pt2": 159.80712890625,
      "memory_used_for_marker_MiB": 63.9228515625,
      "marker_capped": false
    }
  ]
}


==> figures/data/appendix.per_seed.csv <==
dataset,block,variant,parameter,value,seed,split,mse,mae,samples,evaluation_points,parameters,selected_epoch,source,origin,history_observed_before,history_observed_after,actual_history_retention
USHCN,A,apn_only_matched,,,2026,validation,0.6494149875233024,0.32645538458210266,101,334,1970,69,input/ablation/fits/USHCN.apn_only_matched.s2026.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2026,test,0.15482876288038613,0.2531973685988266,112,368,1970,69,input/ablation/test/USHCN.apn_only_matched.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2024,validation,0.6683785783698215,0.3194613027983083,101,334,6859,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2024,test,0.14708080863171408,0.2542597280268598,112,368,6859,58,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2028,validation,0.6352628405149388,0.32423554639705643,101,334,6843,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2028,test,0.14915598739140207,0.25285279919879267,112,368,6843,58,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.s2028.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2026,validation,0.8032067564869492,0.3482760934683377,101,334,6843,28,input/ablation/fits/USHCN.raw_value_completion_alternative.s2026.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2026,test,0.1344367014527458,0.24730535830452066,112,368,6843,28,input/ablation/test/USHCN.raw_value_completion_alternative.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2028,validation,0.6364820533812838,0.3245153143377361,101,334,6843,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2028,test,0.14885598618528761,0.25252625667085143,112,368,6843,58,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2024,validation,0.6220586784797509,0.3172363524776911,101,334,6587,74,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2024,test,0.1471845899495109,0.2568045289296171,112,368,6587,74,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2028,validation,0.04857793959723459,0.12140425257581598,193,5205,28789,26,input/ablation/fits/HumanActivity.apn_only_matched.s2028.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2028,test,0.04206709223390774,0.11526084102139857,218,5910,28789,26,input/ablation/test/HumanActivity.apn_only_matched.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2026,validation,0.4071268420745171,0.38746687189644724,1913,20874,19332,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2026,test,0.402239005481429,0.3815539623632527,2125,23015,19332,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2026.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2024,validation,0.04833732450045838,0.11878938665479336,193,5205,21649,26,input/ablation/fits/HumanActivity.soft_only.s2024.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2024,test,0.04068516980735301,0.11238492394115164,218,5910,21649,26,input/ablation/test/HumanActivity.soft_only.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2028,validation,0.4149903972804995,0.3919861240776936,1913,20874,19332,11,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2028,test,0.4064032793021038,0.3867752834018049,2125,23015,19332,11,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2027,validation,0.783050933313255,0.3387682746515838,101,334,6843,18,input/ablation/fits/USHCN.no_cross_correction.s2027.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2027,test,0.12952859900678335,0.24606800357730169,112,368,6843,18,input/ablation/test/USHCN.no_cross_correction.s2027.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2027,validation,0.7826129108464686,0.33845934297465635,101,334,6843,18,input/ablation/fits/USHCN.no_residual_propagation.s2027.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2027,test,0.12951358040586242,0.2459037879421173,112,368,6843,18,input/ablation/test/USHCN.no_residual_propagation.s2027.json,completed_190_suite,,,
USHCN,A,soft_only,,,2025,validation,0.8023619238977735,0.3456281605148744,101,334,987,35,input/ablation/fits/USHCN.soft_only.s2025.json,completed_190_suite,,,
USHCN,A,soft_only,,,2025,test,0.13620282740791964,0.25221868459661695,112,368,987,35,input/ablation/test/USHCN.soft_only.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2025,validation,0.4169592411564656,0.390657680063233,1913,20874,19332,29,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2025,test,0.4106589481574039,0.3856470821887136,2125,23015,19332,29,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2025.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2024,validation,0.4141697131853402,0.38704785917058143,1913,20874,19332,13,input/ablation/fits/MIMIC_III.diagonal_variable_attention.s2024.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2024,test,0.4046370750889502,0.38071736143355656,2125,23015,19332,13,input/ablation/test/MIMIC_III.diagonal_variable_attention.s2024.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2024,validation,0.4103924790487009,0.38697096954235555,1913,20874,28996,18,input/ablation/fits/MIMIC_III.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2024,test,0.4049013327358413,0.3828261862364692,2125,23015,28996,18,input/ablation/test/MIMIC_III.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2026,validation,0.6795440716508685,0.33513327739285137,101,334,6835,62,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2026,test,0.1412061499058918,0.24924520169303793,112,368,6835,62,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2026,validation,0.43522973260297354,0.3979686929386522,1913,20874,13777,34,input/ablation/fits/MIMIC_III.apn_only_matched.s2026.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2026,test,0.4218275044342538,0.39259590680793216,2125,23015,13777,34,input/ablation/test/MIMIC_III.apn_only_matched.s2026.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2027,validation,0.30217281840859694,0.3583438394616062,1079,24061,13600,30,input/ablation/fits/P12.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2027,test,0.2892580427513289,0.3539912239273828,1199,27008,13600,30,input/ablation/test/P12.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2028,validation,0.561500921280236,0.329526638333312,101,334,7826,58,input/ablation/fits/USHCN.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2028,test,0.1672596359645297,0.2700081445762645,112,368,7826,58,input/ablation/test/USHCN.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2028,validation,0.6309534175550675,0.32277220679435903,101,334,6843,57,input/ablation/fits/USHCN.diagonal_variable_attention.s2028.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2028,test,0.15117472659828274,0.2529789809157829,112,368,6843,57,input/ablation/test/USHCN.diagonal_variable_attention.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2026,validation,0.8009613553292213,0.349352929361923,101,334,6843,27,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2026,test,0.13427030359555794,0.24986585188130644,112,368,6843,27,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2026,validation,0.8037991277349659,0.3492179664442996,101,334,6843,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2026,test,0.1339152486758031,0.24616670149945372,112,368,6843,28,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2028,validation,0.5800970922090221,0.31040947510676825,101,334,6859,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2028,test,0.15862103791379795,0.2624312612815234,112,368,6859,58,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2024,validation,0.6124848676005061,0.3168729666040508,101,334,6843,73,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2024,test,0.14869351472853545,0.2584381808081399,112,368,6843,73,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2026,validation,0.8032205217438284,0.34917836924066803,101,334,6843,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2026,test,0.1337764172441852,0.2470967700279763,112,368,6843,28,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2028,validation,0.6468040327249657,0.32773078392499577,101,334,6587,24,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2028,test,0.15158384009643228,0.2519792502887709,112,368,6587,24,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2024,validation,0.6105789193340642,0.31643344210962693,101,334,6843,63,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2024,test,0.14992340889611613,0.25821711566380184,112,368,6843,63,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2024.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2025,validation,0.3054925008961215,0.35930113591173674,1079,24061,6701,8,input/ablation/fits/P12.apn_only_matched.s2025.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2025,test,0.29346666792132753,0.35625383273219985,1199,27008,6701,8,input/ablation/test/P12.apn_only_matched.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2024,validation,0.41280110448807283,0.38910431511439325,1913,20874,19332,11,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2024,test,0.4048259624642698,0.38421976128848023,2125,23015,19332,11,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2028,validation,0.048211020614765,0.1191085974930085,193,5205,21649,28,input/ablation/fits/HumanActivity.soft_only.s2028.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2028,test,0.04091371677100982,0.11293687061509101,218,5910,21649,28,input/ablation/test/HumanActivity.soft_only.s2028.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2024,validation,0.04853656022445143,0.12085008106134495,193,5205,28789,26,input/ablation/fits/HumanActivity.apn_only_matched.s2024.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2024,test,0.042098620038059385,0.1155019442640661,218,5910,28789,26,input/ablation/test/HumanActivity.apn_only_matched.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2027,validation,0.4113967675683848,0.3876196728804055,1913,20874,20356,20,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2027,test,0.4045704810238844,0.3829115347883739,2125,23015,20356,20,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2028,validation,0.4086456641401227,0.3868926105090958,1913,20874,28996,19,input/ablation/fits/MIMIC_III.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2028,test,0.40354826971628105,0.382287522298293,2125,23015,28996,19,input/ablation/test/MIMIC_III.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2028,validation,0.4155932463945417,0.38746231843563606,1913,20874,19332,19,input/ablation/fits/MIMIC_III.diagonal_variable_attention.s2028.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2028,test,0.4062100399393066,0.3824094538215338,2125,23015,19332,19,input/ablation/test/MIMIC_III.diagonal_variable_attention.s2028.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2024,validation,0.6118966297455377,0.3154275102685847,101,334,6843,63,input/ablation/fits/USHCN.diagonal_variable_attention.s2024.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2024,test,0.15038675229960607,0.2589765945348241,112,368,6843,63,input/ablation/test/USHCN.diagonal_variable_attention.s2024.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2024,validation,0.7956638096132522,0.34574299741781755,101,334,7826,20,input/ablation/fits/USHCN.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2024,test,0.14252150142006367,0.25259545514279086,112,368,7826,20,input/ablation/test/USHCN.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2025,validation,0.6148938366907408,0.31848741820204757,101,334,6843,60,input/ablation/fits/USHCN.diagonal_variable_attention.s2025.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2025,test,0.15228671129391316,0.25870078738333413,112,368,6843,60,input/ablation/test/USHCN.diagonal_variable_attention.s2025.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2025,validation,0.6556886334455879,0.3445830388429636,101,334,7826,59,input/ablation/fits/USHCN.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2025,test,0.1545980044671296,0.27132076479535067,112,368,7826,59,input/ablation/test/USHCN.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
USHCN,A,soft_only,,,2028,validation,0.7247668188683984,0.3429346325177097,101,334,987,58,input/ablation/fits/USHCN.soft_only.s2028.json,completed_190_suite,,,
USHCN,A,soft_only,,,2028,test,0.13962820119136904,0.2566506762219512,112,368,987,58,input/ablation/test/USHCN.soft_only.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2028,validation,0.41877436513206884,0.3902879552869849,1913,20874,19332,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2028,test,0.4107428680600564,0.38543219161451564,2125,23015,19332,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2028.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2025,validation,0.04856177309589483,0.12113185719739893,193,5205,28789,21,input/ablation/fits/HumanActivity.apn_only_matched.s2025.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2025,test,0.04205494540650455,0.1154747480671347,218,5910,28789,21,input/ablation/test/HumanActivity.apn_only_matched.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2026,validation,0.4120589822945429,0.389160176229834,1913,20874,20356,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2026,test,0.4048746689231914,0.38396914037613816,2125,23015,20356,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2025,validation,0.4115809055934335,0.3860873659134446,1913,20874,19332,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2025,test,0.40278561703308385,0.3797143585267941,2125,23015,19332,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2024,validation,0.3063547697111849,0.35989504033070996,1079,24061,6701,28,input/ablation/fits/P12.apn_only_matched.s2024.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2024,test,0.29443147855352375,0.3573435663251015,1199,27008,6701,28,input/ablation/test/P12.apn_only_matched.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2025,validation,0.6097517876988885,0.3180225984957404,101,334,6843,59,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2025,test,0.15298675428497063,0.25776945711518434,112,368,6843,59,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2025,validation,0.6071125261771323,0.3186660843070396,101,334,6843,59,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2025,test,0.15389356630892265,0.25847225807323726,112,368,6843,59,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2027,validation,0.7828351010034043,0.3386488177529174,101,334,6843,18,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2027,test,0.12955769755838295,0.24606605786222802,112,368,6843,18,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2027,validation,0.7841219356893446,0.33730925979862314,101,334,6843,18,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2027,test,0.12830803070609687,0.24244105187244713,112,368,6843,18,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2027,validation,0.7766997773325054,0.3417057373231935,101,334,6843,24,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2027,test,0.13032256945569567,0.2507185020544769,112,368,6843,24,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2026,validation,0.30130143299619144,0.35880718122166644,1079,24061,13600,20,input/ablation/fits/P12.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2026,test,0.29004611605739183,0.3560058640218403,1199,27008,13600,20,input/ablation/test/P12.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2027,validation,0.4379583239547954,0.40172074911619127,1913,20874,13777,20,input/ablation/fits/MIMIC_III.apn_only_matched.s2027.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2027,test,0.43111324005038076,0.3969114546302496,2125,23015,13777,20,input/ablation/test/MIMIC_III.apn_only_matched.s2027.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2025,validation,0.41439149961677296,0.3869578250625798,1913,20874,19332,15,input/ablation/fits/MIMIC_III.diagonal_variable_attention.s2025.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2025,test,0.40345796195399397,0.38099381017280964,2125,23015,19332,15,input/ablation/test/MIMIC_III.diagonal_variable_attention.s2025.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2025,validation,0.41086700496442397,0.38694821278640656,1913,20874,28996,21,input/ablation/fits/MIMIC_III.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2025,test,0.4030589688406666,0.3821926939336398,2125,23015,28996,21,input/ablation/test/MIMIC_III.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2027,validation,0.8064953750710847,0.3530920305272598,101,334,6835,21,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2027,test,0.14101978488164918,0.251459502675773,112,368,6835,21,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2026,validation,0.8033615393934413,0.3487563261282658,101,334,6843,28,input/ablation/fits/USHCN.no_residual_propagation.s2026.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2026,test,0.13367116767093692,0.24666375325709258,112,368,6843,28,input/ablation/test/USHCN.no_residual_propagation.s2026.json,completed_190_suite,,,
USHCN,A,soft_only,,,2024,validation,0.6381571903421431,0.31710932754024773,101,334,987,22,input/ablation/fits/USHCN.soft_only.s2024.json,completed_190_suite,,,
USHCN,A,soft_only,,,2024,test,0.145633006436731,0.25576066872631403,112,368,987,22,input/ablation/test/USHCN.soft_only.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2024,validation,0.4171801062071691,0.3896239236159113,1913,20874,19332,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2024,test,0.4090033436684463,0.38269865453986207,2125,23015,19332,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2024.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2026,validation,0.8027696061068327,0.3488567827302896,101,334,6843,28,input/ablation/fits/USHCN.no_cross_correction.s2026.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2026,test,0.13355929936148356,0.24677764224495902,112,368,6843,28,input/ablation/test/USHCN.no_cross_correction.s2026.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2025,validation,0.048360549545681475,0.11948215138170722,193,5205,21649,21,input/ablation/fits/HumanActivity.soft_only.s2025.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2025,test,0.041072713644215365,0.112826560761633,218,5910,21649,21,input/ablation/test/HumanActivity.soft_only.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2027,validation,0.40823536235883806,0.3872531305265762,1913,20874,19332,21,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2027,test,0.40061499667418027,0.3820328611873459,2125,23015,19332,21,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2025,validation,0.6163145774109047,0.32050091737580155,101,334,6587,59,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2025,test,0.1565514285560861,0.25971155622771575,112,368,6587,59,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2028,validation,0.3047214382672941,0.35857866146691786,1079,24061,6701,28,input/ablation/fits/P12.apn_only_matched.s2028.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2028,test,0.2917262368746574,0.35556735239834947,1199,27008,6701,28,input/ablation/test/P12.apn_only_matched.s2028.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2027,validation,0.784308318172793,0.3394282074634008,101,334,6843,18,input/ablation/fits/USHCN.raw_value_completion_alternative.s2027.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2027,test,0.12934254275830587,0.24620310944990945,112,368,6843,18,input/ablation/test/USHCN.raw_value_completion_alternative.s2027.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2027,validation,0.8111149293098004,0.3565664811360979,101,334,1970,19,input/ablation/fits/USHCN.apn_only_matched.s2027.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2027,test,0.15278267027085296,0.25884514575338236,112,368,1970,19,input/ablation/test/USHCN.apn_only_matched.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2025,validation,0.6373077240204938,0.3207469019860386,101,334,6859,24,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2025,test,0.1452461529391848,0.2507491683202755,112,368,6859,24,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2028,validation,0.41374796247183343,0.3924933952738871,1913,20874,19332,11,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2028,test,0.4046322837362255,0.3859508569709036,2125,23015,19332,11,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2028.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2028,validation,0.4185190769836375,0.38893590863655597,1913,20874,19332,19,input/ablation/fits/MIMIC_III.no_residual_propagation.s2028.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2028,test,0.41586470012300375,0.3870295651490729,2125,23015,19332,19,input/ablation/test/MIMIC_III.no_residual_propagation.s2028.json,completed_190_suite,,,
P12,A,soft_only,,,2025,validation,0.30292822928672425,0.356397012368002,1079,24061,5265,24,input/ablation/fits/P12.soft_only.s2025.json,completed_190_suite,,,
P12,A,soft_only,,,2025,test,0.2886629852179523,0.3520100957778238,1199,27008,5265,24,input/ablation/test/P12.soft_only.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2028,validation,0.4139401582034631,0.3888822840222416,1913,20874,19348,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2028,test,0.40470922718511426,0.38225011744839144,2125,23015,19348,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2028,validation,0.4211239549669547,0.3957007600978577,1913,20874,19332,10,input/ablation/fits/MIMIC_III.raw_value_completion_alternative.s2028.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2028,test,0.41177168784759527,0.3894995511201432,2125,23015,19332,10,input/ablation/test/MIMIC_III.raw_value_completion_alternative.s2028.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2024,validation,0.4265877921206764,0.39304341128060133,1913,20874,19332,28,input/ablation/fits/MIMIC_III.no_cross_correction.s2024.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2024,test,0.417865713036786,0.38792325907874253,2125,23015,19332,28,input/ablation/test/MIMIC_III.no_cross_correction.s2024.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2026,validation,0.04796664361144819,0.1208634920106927,193,5205,43432,39,input/ablation/fits/HumanActivity.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2026,test,0.0420068799086771,0.11601165206835001,218,5910,43432,39,input/ablation/test/HumanActivity.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2027,validation,0.7829405324220619,0.34036309061248504,101,334,7355,21,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2027,test,0.12907661691568834,0.24587017671286088,112,368,7355,21,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2026,validation,0.4118836146052997,0.3884399380481615,1913,20874,19324,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2026,test,0.4076277656710448,0.3833392187498563,2125,23015,19324,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2028,validation,0.4158131952585845,0.38783419215307274,1913,20874,18820,14,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2028,test,0.4096605171208253,0.3835082059829712,2125,23015,18820,14,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2024,validation,0.40958790098754944,0.38665893838254656,1913,20874,19332,18,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2024,test,0.40482842651038076,0.3807532415789733,2125,23015,19332,18,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2024.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2024,validation,0.4154011888407388,0.388499493977737,1913,20874,19332,13,input/ablation/fits/MIMIC_III.no_residual_propagation.s2024.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2024,test,0.41094599710115826,0.38441579944838355,2125,23015,19332,13,input/ablation/test/MIMIC_III.no_residual_propagation.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2026,validation,0.41081881827317274,0.3877485243957864,1913,20874,19332,23,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2026,test,0.4048298762431413,0.38175267753353764,2125,23015,19332,23,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2024,validation,0.41926717577492084,0.3906137403018858,1913,20874,19332,13,input/ablation/fits/MIMIC_III.raw_value_completion_alternative.s2024.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2024,test,0.40914762886553474,0.382857543411344,2125,23015,19332,13,input/ablation/test/MIMIC_III.raw_value_completion_alternative.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2024,validation,0.4120735459233542,0.3884031362096203,1913,20874,19348,18,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2024,test,0.4023229552861049,0.3824437866375488,2125,23015,19348,18,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2028,validation,0.429430122917158,0.39546278789603556,1913,20874,19332,19,input/ablation/fits/MIMIC_III.no_cross_correction.s2028.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2028,test,0.4200331012338821,0.39160438215972293,2125,23015,19332,19,input/ablation/test/MIMIC_III.no_cross_correction.s2028.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2026,validation,0.4303838865847541,0.3955952864690794,1913,20874,4113,12,input/ablation/fits/MIMIC_III.soft_only.s2026.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2026,test,0.42257811449872784,0.39043503009603714,2125,23015,4113,12,input/ablation/test/MIMIC_III.soft_only.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2024,validation,0.4152375697385184,0.3900208436328445,1913,20874,18820,13,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2024,test,0.40653357968852444,0.38381731525368423,2125,23015,18820,13,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2025,validation,0.4129571125003791,0.38801442609589587,1913,20874,18820,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2025,test,0.4053633959699415,0.38173196719736413,2125,23015,18820,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2027,validation,0.4276283837884945,0.39536713601890966,1913,20874,4113,20,input/ablation/fits/MIMIC_III.soft_only.s2027.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2027,test,0.4178259949758552,0.3907472863505357,2125,23015,4113,20,input/ablation/test/MIMIC_III.soft_only.s2027.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2025,validation,0.4181747152455129,0.3922263144710562,1913,20874,19332,15,input/ablation/fits/MIMIC_III.raw_value_completion_alternative.s2025.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2025,test,0.4077188119689309,0.38643663156919855,2125,23015,19332,15,input/ablation/test/MIMIC_III.raw_value_completion_alternative.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2025,validation,0.41353511163428464,0.3890953964799699,1913,20874,19348,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2025,test,0.4025230766709828,0.382646389719932,2125,23015,19348,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2027,validation,0.41236745883946174,0.3881959278114228,1913,20874,19332,21,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2027,test,0.4038439168092335,0.38234919704801973,2125,23015,19332,21,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
P12,A,soft_only,,,2028,validation,0.3023795346326844,0.35511766395519384,1079,24061,5265,28,input/ablation/fits/P12.soft_only.s2028.json,completed_190_suite,,,
P12,A,soft_only,,,2028,test,0.2893086528847781,0.3514234066182696,1199,27008,5265,28,input/ablation/test/P12.soft_only.s2028.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2025,validation,0.4167624525800906,0.38897498501465394,1913,20874,19332,15,input/ablation/fits/MIMIC_III.no_residual_propagation.s2025.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2025,test,0.413028640772419,0.3846683119525864,2125,23015,19332,15,input/ablation/test/MIMIC_III.no_residual_propagation.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2025,validation,0.4104689154328021,0.3853268620991844,1913,20874,19332,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2025,test,0.40059915677261815,0.3787969677947185,2125,23015,19332,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2027,validation,0.4139180879556826,0.38721008565922194,1913,20874,19324,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2027,test,0.41011298083649145,0.3826493467850513,2125,23015,19324,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2026,validation,0.802833780324346,0.3486853694085946,101,334,7355,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2026,test,0.1338890533637003,0.24568445451112222,112,368,7355,28,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2027,validation,0.047878551785156265,0.1218793309867153,193,5205,43432,30,input/ablation/fits/HumanActivity.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2027,test,0.04199305426420903,0.1162785717401206,218,5910,43432,30,input/ablation/test/HumanActivity.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2025,validation,0.4267981106803119,0.3980328685410981,1913,20874,19332,11,input/ablation/fits/MIMIC_III.no_cross_correction.s2025.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2025,test,0.42257858949132016,0.3926125768508965,2125,23015,19332,11,input/ablation/test/MIMIC_III.no_cross_correction.s2025.json,completed_190_suite,,,
P12,A,soft_only,,,2024,validation,0.3019072147539403,0.35613005870316883,1079,24061,5265,24,input/ablation/fits/P12.soft_only.s2024.json,completed_190_suite,,,
P12,A,soft_only,,,2024,test,0.2884769612726464,0.35249508662123386,1199,27008,5265,24,input/ablation/test/P12.soft_only.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2024,validation,0.413598199611534,0.3882326741179259,1913,20874,19324,18,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2024,test,0.4058364734512357,0.38192667470629443,2125,23015,19324,18,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2028,validation,0.4333102998110318,0.39866923525161335,1913,20874,4113,19,input/ablation/fits/MIMIC_III.soft_only.s2028.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2028,test,0.4264852631016203,0.3926018290212789,2125,23015,4113,19,input/ablation/test/MIMIC_III.soft_only.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2025,validation,0.6298694942426103,0.31985986672207983,101,334,7355,59,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2025,test,0.14970621859808114,0.2560673469130922,112,368,7355,59,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2024,validation,0.04773561385480315,0.12021414076195498,193,5205,43432,26,input/ablation/fits/HumanActivity.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2024,test,0.04172896767539732,0.11509472948677094,218,5910,43432,26,input/ablation/test/HumanActivity.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2026,validation,0.4274218956262532,0.394180276762565,1913,20874,19332,34,input/ablation/fits/MIMIC_III.no_cross_correction.s2026.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2026,test,0.4160672245745754,0.38824889616731795,2125,23015,19332,34,input/ablation/test/MIMIC_III.no_cross_correction.s2026.json,completed_190_suite,,,
P12,A,soft_only,,,2027,validation,0.3018333850144328,0.3560801910209315,1079,24061,5265,30,input/ablation/fits/P12.soft_only.s2027.json,completed_190_suite,,,
P12,A,soft_only,,,2027,test,0.287668771092174,0.3514565051197174,1199,27008,5265,30,input/ablation/test/P12.soft_only.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2028,validation,0.41407222843261743,0.3874122328008269,1913,20874,19332,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2028,test,0.40582517065957924,0.38130945792638593,2125,23015,19332,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2028,validation,0.41442588600100516,0.38761728106794413,1913,20874,19324,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2028,test,0.40619184653621715,0.38194022208498557,2125,23015,19324,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2026,validation,0.4126872527544671,0.38771432245841897,1913,20874,18820,12,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2026,test,0.40639190032509365,0.3806993205485584,2125,23015,18820,12,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2024,validation,0.4314952012246459,0.39823728733088326,1913,20874,4113,18,input/ablation/fits/MIMIC_III.soft_only.s2024.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2024,test,0.42345834966577217,0.3931507895105178,2125,23015,4113,18,input/ablation/test/MIMIC_III.soft_only.s2024.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2026,validation,0.41888139238966965,0.39518311708027676,1913,20874,19332,12,input/ablation/fits/MIMIC_III.raw_value_completion_alternative.s2026.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2026,test,0.40883084111150886,0.387947056255658,2125,23015,19332,12,input/ablation/test/MIMIC_III.raw_value_completion_alternative.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2026,validation,0.4126326648972458,0.38742706359919254,1913,20874,19348,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2026,test,0.4030665563436997,0.3814757359421717,2125,23015,19348,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2028,validation,0.04780251873341443,0.12111377549768353,193,5205,43432,26,input/ablation/fits/HumanActivity.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2028,test,0.041738261914931976,0.11539985828114242,218,5910,43432,26,input/ablation/test/HumanActivity.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2024,validation,0.4121728711350119,0.3872005008199438,1913,20874,19332,18,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2024,test,0.4028023936472185,0.3812769130149817,2125,23015,19332,18,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2026,validation,0.4142862210576876,0.3897310347463431,1913,20874,19332,19,input/ablation/fits/MIMIC_III.no_residual_propagation.s2026.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2026,test,0.41171286547207847,0.38457684481341264,2125,23015,19332,19,input/ablation/test/MIMIC_III.no_residual_propagation.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2026,validation,0.4108219339801586,0.3871977322799497,1913,20874,19332,12,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2026,test,0.4052674912552079,0.38123966026992534,2125,23015,19332,12,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2027,validation,0.41185192917098223,0.3874960797388799,1913,20874,19332,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.03,2027,test,0.4037557762960921,0.38178946353035226,2125,23015,19332,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.03.s2027.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2027,validation,0.41395374850617284,0.3878199203330864,1913,20874,19332,28,input/ablation/fits/MIMIC_III.no_residual_propagation.s2027.json,completed_190_suite,,,
MIMIC_III,B,no_residual_propagation,,,2027,test,0.4080492934427336,0.3827779563691353,2125,23015,19332,28,input/ablation/test/MIMIC_III.no_residual_propagation.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2025,validation,0.4122275385725369,0.38645942858159305,1913,20874,19332,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2025,test,0.4018660866885725,0.3797642509742633,2125,23015,19332,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2027,validation,0.41876990246348955,0.39326207474570957,1913,20874,19332,15,input/ablation/fits/MIMIC_III.raw_value_completion_alternative.s2027.json,completed_190_suite,,,
MIMIC_III,B,raw_value_completion_alternative,,,2027,test,0.40483312037520397,0.38566697650252574,2125,23015,19332,15,input/ablation/test/MIMIC_III.raw_value_completion_alternative.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2027,validation,0.41546752183404795,0.38756123209774873,1913,20874,19348,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2027,test,0.40519880085910404,0.3812849966701312,2125,23015,19348,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2025,validation,0.4298037486928356,0.3964508188549859,1913,20874,4113,27,input/ablation/fits/MIMIC_III.soft_only.s2025.json,completed_190_suite,,,
MIMIC_III,A,soft_only,,,2025,test,0.4207342138462335,0.39269014603007957,2125,23015,4113,27,input/ablation/test/MIMIC_III.soft_only.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2028,validation,0.6233003040536061,0.3230912860951381,101,334,7355,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2028,test,0.15206796916234214,0.25201686768306664,112,368,7355,58,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2027,validation,0.4142036046899174,0.38674265116723905,1913,20874,18820,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2027,test,0.4050499473813505,0.3805313425953272,2125,23015,18820,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
P12,A,soft_only,,,2026,validation,0.3022650337852687,0.3554613565123344,1079,24061,5265,24,input/ablation/fits/P12.soft_only.s2026.json,completed_190_suite,,,
P12,A,soft_only,,,2026,test,0.2879865053411604,0.3509948225063027,1199,27008,5265,24,input/ablation/test/P12.soft_only.s2026.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2027,validation,0.42793244534415503,0.3955792357853193,1913,20874,19332,28,input/ablation/fits/MIMIC_III.no_cross_correction.s2027.json,completed_190_suite,,,
MIMIC_III,B,no_cross_correction,,,2027,test,0.41592945090248146,0.3888267119663464,2125,23015,19332,28,input/ablation/test/MIMIC_III.no_cross_correction.s2027.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2025,validation,0.047796926872718234,0.12087171231821452,193,5205,43432,31,input/ablation/fits/HumanActivity.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
HumanActivity,A,apn_encoder_with_completion,,,2025,test,0.04199732841155046,0.1158718830932644,218,5910,43432,31,input/ablation/test/HumanActivity.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2024,validation,0.6103827975281002,0.316656321878294,101,334,7355,72,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2024,test,0.15068737864449308,0.25858723427897884,112,368,7355,72,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2025,validation,0.4094246656950453,0.3865979179108452,1913,20874,19324,29,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2025,test,0.4036003364937541,0.3821195041694135,2125,23015,19324,29,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2025,validation,0.3019281307341455,0.35867574032847827,1079,24061,13600,22,input/ablation/fits/P12.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2025,test,0.2898325638852948,0.3552333996952632,1199,27008,13600,22,input/ablation/test/P12.apn_encoder_with_completion.s2025.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2024,validation,0.43322622253266374,0.3970526778834074,1913,20874,13777,33,input/ablation/fits/MIMIC_III.apn_only_matched.s2024.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2024,test,0.41874602817444617,0.39139014140259887,2125,23015,13777,33,input/ablation/test/MIMIC_III.apn_only_matched.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2024,validation,0.5187083297157071,0.3202846333562971,101,334,6835,68,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2024,test,0.17801292859988194,0.27675148779931275,112,368,6835,68,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2026,validation,0.41144178351503,0.38864731624606436,1913,20874,28996,19,input/ablation/fits/MIMIC_III.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2026,test,0.4032685139566732,0.38186142178154814,2125,23015,28996,19,input/ablation/test/MIMIC_III.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2026,validation,0.4096804439143545,0.38634751465761985,1913,20874,19332,19,input/ablation/fits/MIMIC_III.diagonal_variable_attention.s2026.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2026,test,0.4038192675119015,0.38040997378381225,2125,23015,19332,19,input/ablation/test/MIMIC_III.diagonal_variable_attention.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2027,validation,0.4159040827166269,0.3896943698733113,1913,20874,19332,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2027,test,0.40821997842197577,0.38369170231723404,2125,23015,19332,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2027.json,completed_190_suite,,,
USHCN,A,soft_only,,,2027,validation,0.7882643880491088,0.33938597468380444,101,334,987,18,input/ablation/fits/USHCN.soft_only.s2027.json,completed_190_suite,,,
USHCN,A,soft_only,,,2027,test,0.12709091288934019,0.23700824348539437,112,368,987,18,input/ablation/test/USHCN.soft_only.s2027.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2025,validation,0.6083366500022459,0.3175006815773284,101,334,6843,59,input/ablation/fits/USHCN.no_residual_propagation.s2025.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2025,test,0.15275440899443202,0.25713505175815005,112,368,6843,59,input/ablation/test/USHCN.no_residual_propagation.s2025.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2025,validation,0.6088562600969605,0.31767621167941007,101,334,6843,59,input/ablation/fits/USHCN.no_cross_correction.s2025.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2025,test,0.15291393079029234,0.25761093099034676,112,368,6843,59,input/ablation/test/USHCN.no_cross_correction.s2025.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2026,validation,0.04813472148377454,0.11906645884424248,193,5205,21649,31,input/ablation/fits/HumanActivity.soft_only.s2026.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2026,test,0.040708255550838256,0.11265707864448138,218,5910,21649,31,input/ablation/test/HumanActivity.soft_only.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2024,validation,0.40840435208140274,0.38558691680711826,1913,20874,19332,7,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2024,test,0.4025640418157229,0.3816875190549157,2125,23015,19332,7,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2026,validation,0.8050970231008969,0.3501500341662033,101,334,6587,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2026,test,0.13523400940251243,0.2462884635543046,112,368,6587,28,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2024,validation,0.6113008657923013,0.31534594615285627,101,334,6843,69,input/ablation/fits/USHCN.raw_value_completion_alternative.s2024.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2024,test,0.14837894322539885,0.2584569866202124,112,368,6843,69,input/ablation/test/USHCN.raw_value_completion_alternative.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2028,validation,0.6360212066356777,0.32454813120072473,101,334,6843,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2028,test,0.14929874128822856,0.2533617962010043,112,368,6843,58,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2028,validation,0.6407866856612687,0.32395856644579035,101,334,6843,57,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2028,test,0.15066036435669353,0.2563309499224567,112,368,6843,57,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2028,validation,0.6348986017495216,0.3252271884929634,101,334,6843,57,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2028,test,0.14919148375234087,0.25042145993844,112,368,6843,57,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2024,validation,0.8068578103894055,0.3527709993974356,101,334,1970,21,input/ablation/fits/USHCN.apn_only_matched.s2024.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2024,test,0.14714611356802054,0.2583683353200879,112,368,1970,21,input/ablation/test/USHCN.apn_only_matched.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2026,validation,0.8217340783411456,0.3535962543578562,101,334,6859,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2026,test,0.135918546817399,0.25437904382124543,112,368,6859,28,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2026,validation,0.8109070608419022,0.35041748104382775,101,334,7826,25,input/ablation/fits/USHCN.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2026,test,0.14164860615017147,0.2514634433141707,112,368,7826,25,input/ablation/test/USHCN.apn_encoder_with_completion.s2026.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2026,validation,0.8033499932154978,0.3498592625210385,101,334,6843,28,input/ablation/fits/USHCN.diagonal_variable_attention.s2026.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2026,test,0.13369234619099302,0.24683711002580822,112,368,6843,28,input/ablation/test/USHCN.diagonal_variable_attention.s2026.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2028,validation,0.4307345059119274,0.3964110686522784,1913,20874,13777,33,input/ablation/fits/MIMIC_III.apn_only_matched.s2028.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2028,test,0.42019351722348686,0.3927056686696966,2125,23015,13777,33,input/ablation/test/MIMIC_III.apn_only_matched.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2028,validation,0.653780106213679,0.3245986852861807,101,334,6835,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2028,test,0.15016097889165184,0.2601183159681766,112,368,6835,58,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2028,validation,0.41391506649768667,0.38928824854137123,1913,20874,19332,9,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2028,test,0.402044256868815,0.38229516837549643,2125,23015,19332,9,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2025,validation,0.41492565382090363,0.3868876494551316,1913,20874,20356,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2025,test,0.4026464223434457,0.38060611684879686,2125,23015,20356,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2026,validation,0.04859471051224357,0.12131683045191248,193,5205,28789,31,input/ablation/fits/HumanActivity.apn_only_matched.s2026.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2026,test,0.042150517154342114,0.11569502795944006,218,5910,28789,31,input/ablation/test/HumanActivity.apn_only_matched.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2026,validation,0.41387271421879435,0.3876341155305797,1913,20874,19332,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2026,test,0.40625895188852873,0.3809761304944485,2125,23015,19332,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2028,validation,0.640230490081707,0.325937935937486,101,334,6843,58,input/ablation/fits/USHCN.raw_value_completion_alternative.s2028.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2028,test,0.1496697705747209,0.2532357726266365,112,368,6843,58,input/ablation/test/USHCN.raw_value_completion_alternative.s2028.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2027,validation,0.3047517811308117,0.3592232850101873,1079,24061,6701,21,input/ablation/fits/P12.apn_only_matched.s2027.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2027,test,0.29262954670943053,0.356960792371546,1199,27008,6701,21,input/ablation/test/P12.apn_only_matched.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2026,validation,0.8035619535799852,0.3493158058402781,101,334,6843,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2026,test,0.1338288357624669,0.24728103700782295,112,368,6843,28,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2024,validation,0.6091407145057397,0.31613593897642844,101,334,6843,63,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2024,test,0.15024726074045433,0.25808647260798706,112,368,6843,63,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2026,validation,0.8033506706913611,0.349224007682886,101,334,6843,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2026,test,0.1337459622240564,0.246890490581079,112,368,6843,28,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.s2026.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2028,validation,0.6270524232283494,0.33326877069152044,101,334,1970,70,input/ablation/fits/USHCN.apn_only_matched.s2028.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2028,test,0.15892241699105672,0.263874299561038,112,368,1970,70,input/ablation/test/USHCN.apn_only_matched.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2024,validation,0.6315648299147804,0.31801154149952765,101,334,6843,70,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2024,test,0.1462778329309375,0.256801781244576,112,368,6843,70,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2024,validation,0.6400462223251262,0.3218228442560948,101,334,6843,74,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2024,test,0.14527285847374752,0.2566033046814087,112,368,6843,74,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2025,validation,0.7958341517078196,0.3457344400802415,101,334,6843,45,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2025,test,0.13599774999002154,0.25310772332443815,112,368,6843,45,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2025,validation,0.591184203106854,0.3153225456303108,101,334,6843,60,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2025,test,0.1582284582593402,0.26010290714507195,112,368,6843,60,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2025,validation,0.6073053461627185,0.31757090865316506,101,334,6843,60,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.03,2025,test,0.1530620899506446,0.25749172137685766,112,368,6843,60,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.03.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2027,validation,0.7832976755622286,0.33946176826909275,101,334,6843,18,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0,2027,test,0.13002477004844268,0.24687703023664653,112,368,6843,18,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2027,validation,0.782540717466278,0.3385991889894187,101,334,6843,18,input/ablation/fits/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,history_lambda,0.3,2027,test,0.12954614690915775,0.24599781177897492,112,368,6843,18,input/ablation/test/USHCN.full_one_factor_sensitivity.history_lambda0.3.s2027.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2026,validation,0.305130865819346,0.35825474453859363,1079,24061,6701,24,input/ablation/fits/P12.apn_only_matched.s2026.json,completed_190_suite,,,
P12,A,apn_only_matched,,,2026,test,0.2935178094949726,0.35608423740341183,1199,27008,6701,24,input/ablation/test/P12.apn_only_matched.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2027,validation,0.41098853121702345,0.38749278270181226,1913,20874,19332,21,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2027,test,0.4021980230978651,0.3809824940422155,2125,23015,19332,21,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2024,validation,0.4143856432601153,0.38901453110585454,1913,20874,20356,13,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2024,test,0.40495250245851466,0.3831242341129382,2125,23015,20356,13,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2027,validation,0.048676612857562446,0.12239621131896515,193,5205,28789,30,input/ablation/fits/HumanActivity.apn_only_matched.s2027.json,completed_190_suite,,,
HumanActivity,A,apn_only_matched,,,2027,test,0.042236654734423715,0.11628213634841733,218,5910,28789,30,input/ablation/test/HumanActivity.apn_only_matched.s2027.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2028,validation,0.6364673824928235,0.3244077522463784,101,334,6843,58,input/ablation/fits/USHCN.no_cross_correction.s2028.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2028,test,0.14881178291643796,0.2530271134683457,112,368,6843,58,input/ablation/test/USHCN.no_cross_correction.s2028.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2028,validation,0.6358336230932133,0.32444906301662596,101,334,6843,58,input/ablation/fits/USHCN.no_residual_propagation.s2028.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2028,test,0.1490507321822479,0.25302971556337306,112,368,6843,58,input/ablation/test/USHCN.no_residual_propagation.s2028.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2027,validation,0.6602970125312181,0.3346011425273683,101,334,7826,64,input/ablation/fits/USHCN.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
USHCN,A,apn_encoder_with_completion,,,2027,test,0.15094044081448138,0.26776034031670704,112,368,7826,64,input/ablation/test/USHCN.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2028,validation,0.30127308414463017,0.35746757436286225,1079,24061,13600,28,input/ablation/fits/P12.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2028,test,0.28856386127023753,0.35328391266466497,1199,27008,13600,28,input/ablation/test/P12.apn_encoder_with_completion.s2028.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2027,validation,0.7844395848093043,0.3391484635028832,101,334,6843,18,input/ablation/fits/USHCN.diagonal_variable_attention.s2027.json,completed_190_suite,,,
USHCN,B,diagonal_variable_attention,,,2027,test,0.12903611625504882,0.24467897084136697,112,368,6843,18,input/ablation/test/USHCN.diagonal_variable_attention.s2027.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2025,validation,0.6753153959050358,0.3459200668566955,101,334,1970,66,input/ablation/fits/USHCN.apn_only_matched.s2025.json,completed_190_suite,,,
USHCN,A,apn_only_matched,,,2025,test,0.1561516512465394,0.26985238045049104,112,368,1970,66,input/ablation/test/USHCN.apn_only_matched.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2027,validation,0.7982752990900521,0.34735845001470184,101,334,6859,49,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2027,test,0.1314041728587141,0.2505652140421064,112,368,6859,49,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2025,validation,0.6054537762142893,0.31960675539727695,101,334,6843,24,input/ablation/fits/USHCN.raw_value_completion_alternative.s2025.json,completed_190_suite,,,
USHCN,B,raw_value_completion_alternative,,,2025,test,0.1517810343989544,0.2565723546355477,112,368,6843,24,input/ablation/test/USHCN.raw_value_completion_alternative.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2027,validation,0.7840543224138952,0.33774892125881006,101,334,6587,18,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2027,test,0.12928209468513693,0.24535943374402172,112,368,6587,18,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2025,validation,0.40671094625744686,0.3867554346096172,1913,20874,19332,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0,2025,test,0.4002230742003998,0.38231898495159006,2125,23015,19332,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2028,validation,0.4173013017192982,0.3882019116786705,1913,20874,20356,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2028,test,0.40578612643743367,0.38229465749395586,2125,23015,20356,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2027,validation,0.04810750239209254,0.11904563693675024,193,5205,21649,33,input/ablation/fits/HumanActivity.soft_only.s2027.json,completed_190_suite,,,
HumanActivity,A,soft_only,,,2027,test,0.041041682139976006,0.11263983116127463,218,5910,21649,33,input/ablation/test/HumanActivity.soft_only.s2027.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2024,validation,0.6120512071541084,0.31655552790327346,101,334,6843,63,input/ablation/fits/USHCN.no_cross_correction.s2024.json,completed_190_suite,,,
USHCN,B,no_cross_correction,,,2024,test,0.14965077083886702,0.258357849518728,112,368,6843,63,input/ablation/test/USHCN.no_cross_correction.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2026,validation,0.4140284972341417,0.3897847719257742,1913,20874,19332,12,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,history_lambda,0.3,2026,test,0.4085136219177939,0.38302274524705054,2125,23015,19332,12,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.history_lambda0.3.s2026.json,completed_190_suite,,,
USHCN,A,soft_only,,,2026,validation,0.8071612203341396,0.35118444809344357,101,334,987,33,input/ablation/fits/USHCN.soft_only.s2026.json,completed_190_suite,,,
USHCN,A,soft_only,,,2026,test,0.1341665155860355,0.24718063776178853,112,368,987,33,input/ablation/test/USHCN.soft_only.s2026.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2024,validation,0.6107031315549094,0.3165774604272164,101,334,6843,63,input/ablation/fits/USHCN.no_residual_propagation.s2024.json,completed_190_suite,,,
USHCN,B,no_residual_propagation,,,2024,test,0.1499066818745342,0.25822541759470885,112,368,6843,63,input/ablation/test/USHCN.no_residual_propagation.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2025,validation,0.5863709981597333,0.3238459027924402,101,334,6835,60,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2025,test,0.15546648427727564,0.25816009558089403,112,368,6835,60,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2027,validation,0.4111377771383509,0.3884712042114505,1913,20874,28996,25,input/ablation/fits/MIMIC_III.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
MIMIC_III,A,apn_encoder_with_completion,,,2027,test,0.40556922019113617,0.3840013979312499,2125,23015,28996,25,input/ablation/test/MIMIC_III.apn_encoder_with_completion.s2027.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2027,validation,0.4118369357668186,0.38669916720898645,1913,20874,19332,20,input/ablation/fits/MIMIC_III.diagonal_variable_attention.s2027.json,completed_190_suite,,,
MIMIC_III,B,diagonal_variable_attention,,,2027,test,0.4062691360714696,0.3816494844807342,2125,23015,19332,20,input/ablation/test/MIMIC_III.diagonal_variable_attention.s2027.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2025,validation,0.4349508819495886,0.39805834349410973,1913,20874,13777,29,input/ablation/fits/MIMIC_III.apn_only_matched.s2025.json,completed_190_suite,,,
MIMIC_III,A,apn_only_matched,,,2025,test,0.424070766476427,0.39377994293839874,2125,23015,13777,29,input/ablation/test/MIMIC_III.apn_only_matched.s2025.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2024,validation,0.30258312107249696,0.35835560107495956,1079,24061,13600,28,input/ablation/fits/P12.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
P12,A,apn_encoder_with_completion,,,2024,test,0.2894250486897467,0.35426741251138005,1199,27008,13600,28,input/ablation/test/P12.apn_encoder_with_completion.s2024.json,completed_190_suite,,,
HumanActivity,reference,full,,,2024,validation,0.0481673245707081,0.11836658768592032,193,5205,36292,26,input/parent/fits/HumanActivity.mae0.s2024.json,completed_190_suite,,,
HumanActivity,reference,full,,,2024,test,0.040536213079426245,0.11207991227532804,218,5910,36292,26,input/parent/test/HumanActivity.mae0.s2024.json,completed_190_suite,,,
HumanActivity,reference,full,,,2025,validation,0.048200757370687936,0.11903497163066774,193,5205,36292,21,input/parent/fits/HumanActivity.mae0.s2025.json,completed_190_suite,,,
HumanActivity,reference,full,,,2025,test,0.040917545042016064,0.1123986688853035,218,5910,36292,21,input/parent/test/HumanActivity.mae0.s2025.json,completed_190_suite,,,
HumanActivity,reference,full,,,2026,validation,0.047878766885302265,0.11861085283187979,193,5205,36292,39,input/parent/fits/HumanActivity.mae0.s2026.json,completed_190_suite,,,
HumanActivity,reference,full,,,2026,test,0.04047552105633126,0.11212204482521414,218,5910,36292,39,input/parent/test/HumanActivity.mae0.s2026.json,completed_190_suite,,,
HumanActivity,reference,full,,,2027,validation,0.047948036595101495,0.1184897713101935,193,5205,36292,30,input/parent/fits/HumanActivity.mae0.s2027.json,completed_190_suite,,,
HumanActivity,reference,full,,,2027,test,0.04084719717503937,0.11245552010474925,218,5910,36292,30,input/parent/test/HumanActivity.mae0.s2027.json,completed_190_suite,,,
HumanActivity,reference,full,,,2028,validation,0.04796139649073162,0.11887587445656574,193,5205,36292,28,input/parent/fits/HumanActivity.mae0.s2028.json,completed_190_suite,,,
HumanActivity,reference,full,,,2028,test,0.04070357319432316,0.11267703443721516,218,5910,36292,28,input/parent/test/HumanActivity.mae0.s2028.json,completed_190_suite,,,
USHCN,reference,full,,,2024,validation,0.6108764948832899,0.31629900731324795,101,334,6843,78,input/parent/fits/USHCN.mae0.s2024.json,completed_190_suite,,,
USHCN,reference,full,,,2024,test,0.14984054348967815,0.2580299925504495,112,368,6843,78,input/parent/test/USHCN.mae0.s2024.json,completed_190_suite,,,
USHCN,reference,full,,,2025,validation,0.6095637963392345,0.31792896519788727,101,334,6843,60,input/parent/fits/USHCN.mae0.s2025.json,completed_190_suite,,,
USHCN,reference,full,,,2025,test,0.15295274416368101,0.2577112755515491,112,368,6843,60,input/parent/test/USHCN.mae0.s2025.json,completed_190_suite,,,
USHCN,reference,full,,,2026,validation,0.8035548618242215,0.3493018091438773,101,334,6843,28,input/parent/fits/USHCN.mae0.s2026.json,completed_190_suite,,,
USHCN,reference,full,,,2026,test,0.1338303862873011,0.2472733458119404,112,368,6843,28,input/parent/test/USHCN.mae0.s2026.json,completed_190_suite,,,
USHCN,reference,full,,,2027,validation,0.7828742272520487,0.3386957640843299,101,334,6843,18,input/parent/fits/USHCN.mae0.s2027.json,completed_190_suite,,,
USHCN,reference,full,,,2027,test,0.12956231547502262,0.24607087526996824,112,368,6843,18,input/parent/test/USHCN.mae0.s2027.json,completed_190_suite,,,
USHCN,reference,full,,,2028,validation,0.6361138934719422,0.3246397952699733,101,334,6843,58,input/parent/fits/USHCN.mae0.s2028.json,completed_190_suite,,,
USHCN,reference,full,,,2028,test,0.14907116337103127,0.2527757706221841,112,368,6843,58,input/parent/test/USHCN.mae0.s2028.json,completed_190_suite,,,
P12,reference,full,,,2024,validation,0.3006291258074571,0.35505646268130486,1079,24061,12164,24,input/parent/fits/P12.mae0.s2024.json,completed_190_suite,,,
P12,reference,full,,,2024,test,0.28712435346721116,0.3510871582137956,1199,27008,12164,24,input/parent/test/P12.mae0.s2024.json,completed_190_suite,,,
P12,reference,full,,,2025,validation,0.3016190425703142,0.35659765710132435,1079,24061,12164,31,input/parent/fits/P12.mae0.s2025.json,completed_190_suite,,,
P12,reference,full,,,2025,test,0.28698107857208294,0.35174492663296075,1199,27008,12164,31,input/parent/test/P12.mae0.s2025.json,completed_190_suite,,,
P12,reference,full,,,2026,validation,0.3006812594425672,0.3552249203663856,1079,24061,12164,24,input/parent/fits/P12.mae0.s2026.json,completed_190_suite,,,
P12,reference,full,,,2026,test,0.2876585699058619,0.3510566924910886,1199,27008,12164,24,input/parent/test/P12.mae0.s2026.json,completed_190_suite,,,
P12,reference,full,,,2027,validation,0.30123658778970663,0.35712068088486876,1079,24061,12164,21,input/parent/fits/P12.mae0.s2027.json,completed_190_suite,,,
P12,reference,full,,,2027,test,0.28705241779321883,0.3524310253723864,1199,27008,12164,21,input/parent/test/P12.mae0.s2027.json,completed_190_suite,,,
P12,reference,full,,,2028,validation,0.2994694856938685,0.35526236988062404,1079,24061,12164,26,input/parent/fits/P12.mae0.s2028.json,completed_190_suite,,,
P12,reference,full,,,2028,test,0.2872174413102757,0.35168048565778853,1199,27008,12164,26,input/parent/test/P12.mae0.s2028.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2024,validation,0.41284099062598045,0.3873371863946507,1913,20874,19332,18,input/parent/fits/MIMIC_III.mae0.s2024.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2024,test,0.4040373265763404,0.381769341101286,2125,23015,19332,18,input/parent/test/MIMIC_III.mae0.s2024.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2025,validation,0.41076979321511387,0.38728213020143687,1913,20874,19332,15,input/parent/fits/MIMIC_III.mae0.s2025.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2025,test,0.40107723357310904,0.3813639363776059,2125,23015,19332,15,input/parent/test/MIMIC_III.mae0.s2025.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2026,validation,0.41052011097520696,0.3877220325610259,1913,20874,19332,19,input/parent/fits/MIMIC_III.mae0.s2026.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2026,test,0.4054986801504429,0.3823236877331965,2125,23015,19332,19,input/parent/test/MIMIC_III.mae0.s2026.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2027,validation,0.411235854629224,0.3871617180373278,1913,20874,19332,21,input/parent/fits/MIMIC_III.mae0.s2027.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2027,test,0.4015623997417754,0.38028521779509855,2125,23015,19332,21,input/parent/test/MIMIC_III.mae0.s2027.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2028,validation,0.41432191623504744,0.38683233812597234,1913,20874,19332,19,input/parent/fits/MIMIC_III.mae0.s2028.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2028,test,0.40923049615989826,0.38225055135796243,2125,23015,19332,19,input/parent/test/MIMIC_III.mae0.s2028.json,completed_190_suite,,,
HumanActivity,B,context_only,,,2024,validation,0.05669761020720461,0.14440862083634026,193,5205,22052,18,collected/results/fits/HumanActivity.context_only.s2024.json,story_completion,,,
HumanActivity,B,context_only,,,2024,test,0.05066066416544033,0.13711897158607614,218,5910,22052,18,collected/results/test/HumanActivity.context_only.s2024.json,story_completion,,,
HumanActivity,B,context_only,,,2025,validation,0.054465935013179645,0.13979905518138644,193,5205,22052,20,collected/results/fits/HumanActivity.context_only.s2025.json,story_completion,,,
HumanActivity,B,context_only,,,2025,test,0.04959724938982349,0.13661114388506373,218,5910,22052,20,collected/results/test/HumanActivity.context_only.s2025.json,story_completion,,,
HumanActivity,B,context_only,,,2026,validation,0.056302018381405056,0.14247989569371075,193,5205,22052,15,collected/results/fits/HumanActivity.context_only.s2026.json,story_completion,,,
HumanActivity,B,context_only,,,2026,test,0.049378852346426076,0.13618641308242496,218,5910,22052,15,collected/results/test/HumanActivity.context_only.s2026.json,story_completion,,,
HumanActivity,B,context_only,,,2027,validation,0.05475236612468644,0.14371955831509217,193,5205,22052,23,collected/results/fits/HumanActivity.context_only.s2027.json,story_completion,,,
HumanActivity,B,context_only,,,2027,test,0.04986887040324138,0.13906535225370412,218,5910,22052,23,collected/results/test/HumanActivity.context_only.s2027.json,story_completion,,,
HumanActivity,B,context_only,,,2028,validation,0.05713615226988396,0.1427902732463151,193,5205,22052,15,collected/results/fits/HumanActivity.context_only.s2028.json,story_completion,,,
HumanActivity,B,context_only,,,2028,test,0.048472283579259666,0.13503305876908064,218,5910,22052,15,collected/results/test/HumanActivity.context_only.s2028.json,story_completion,,,
HumanActivity,A,independent_widths,,,2024,validation,0.04827020577868995,0.11868718769347633,193,5205,36468,26,collected/results/fits/HumanActivity.independent_widths.s2024.json,story_completion,,,
HumanActivity,A,independent_widths,,,2024,test,0.040466992998901476,0.11219241015499619,218,5910,36468,26,collected/results/test/HumanActivity.independent_widths.s2024.json,story_completion,,,
HumanActivity,A,independent_widths,,,2025,validation,0.04808616112219368,0.1190295126199665,193,5205,36468,21,collected/results/fits/HumanActivity.independent_widths.s2025.json,story_completion,,,
HumanActivity,A,independent_widths,,,2025,test,0.04102814088883153,0.1125884243436851,218,5910,36468,21,collected/results/test/HumanActivity.independent_widths.s2025.json,story_completion,,,
HumanActivity,A,independent_widths,,,2026,validation,0.04788964695995002,0.11859370421593174,193,5205,36468,19,collected/results/fits/HumanActivity.independent_widths.s2026.json,story_completion,,,
HumanActivity,A,independent_widths,,,2026,test,0.04072246129625403,0.11232611417436307,218,5910,36468,19,collected/results/test/HumanActivity.independent_widths.s2026.json,story_completion,,,
HumanActivity,A,independent_widths,,,2027,validation,0.04792852859484872,0.11889695473816908,193,5205,36468,33,collected/results/fits/HumanActivity.independent_widths.s2027.json,story_completion,,,
HumanActivity,A,independent_widths,,,2027,test,0.040904166408379225,0.1127540411886975,218,5910,36468,33,collected/results/test/HumanActivity.independent_widths.s2027.json,story_completion,,,
HumanActivity,A,independent_widths,,,2028,validation,0.04794482203483543,0.11870597437933073,193,5205,36468,28,collected/results/fits/HumanActivity.independent_widths.s2028.json,story_completion,,,
HumanActivity,A,independent_widths,,,2028,test,0.04077820160232643,0.11271188858480471,218,5910,36468,28,collected/results/test/HumanActivity.independent_widths.s2028.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2024,validation,0.04891285340453339,0.11895778511367258,193,5205,36308,22,collected/results/fits/HumanActivity.learnable_centers.s2024.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2024,test,0.04090423158873942,0.11284887162549342,218,5910,36308,22,collected/results/test/HumanActivity.learnable_centers.s2024.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2025,validation,0.048849474849672316,0.11960965012048982,193,5205,36308,21,collected/results/fits/HumanActivity.learnable_centers.s2025.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2025,test,0.04097026761309752,0.11322580529487174,218,5910,36308,21,collected/results/test/HumanActivity.learnable_centers.s2025.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2026,validation,0.048500580386408476,0.11916332508094687,193,5205,36308,31,collected/results/fits/HumanActivity.learnable_centers.s2026.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2026,test,0.04142994379999217,0.11290982422917646,218,5910,36308,31,collected/results/test/HumanActivity.learnable_centers.s2026.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2027,validation,0.04823887808568331,0.1191905175173775,193,5205,36308,22,collected/results/fits/HumanActivity.learnable_centers.s2027.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2027,test,0.04128661489960575,0.11271631970005692,218,5910,36308,22,collected/results/test/HumanActivity.learnable_centers.s2027.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2028,validation,0.04840580377966988,0.11923023604006863,193,5205,36308,51,collected/results/fits/HumanActivity.learnable_centers.s2028.json,story_completion,,,
HumanActivity,A,learnable_centers,,,2028,test,0.04107552085781679,0.11251194996163627,218,5910,36308,51,collected/results/test/HumanActivity.learnable_centers.s2028.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2024,validation,0.048150181558820976,0.11836378948797009,193,5205,36292,26,collected/results/fits/HumanActivity.no_cross_correction.s2024.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2024,test,0.04056027895455896,0.11206645067945098,218,5910,36292,26,collected/results/test/HumanActivity.no_cross_correction.s2024.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2025,validation,0.0481929880060267,0.11906589818626327,193,5205,36292,21,collected/results/fits/HumanActivity.no_cross_correction.s2025.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2025,test,0.040936537865707265,0.11242990843871334,218,5910,36292,21,collected/results/test/HumanActivity.no_cross_correction.s2025.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2026,validation,0.04788076760967799,0.11863242935543158,193,5205,36292,39,collected/results/fits/HumanActivity.no_cross_correction.s2026.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2026,test,0.04052109814505153,0.11214232146621772,218,5910,36292,39,collected/results/test/HumanActivity.no_cross_correction.s2026.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2027,validation,0.04792732003121313,0.11846878331451606,193,5205,36292,33,collected/results/fits/HumanActivity.no_cross_correction.s2027.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2027,test,0.04086706011699233,0.11250781351274948,218,5910,36292,33,collected/results/test/HumanActivity.no_cross_correction.s2027.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2028,validation,0.047961484525707046,0.11890145732299223,193,5205,36292,28,collected/results/fits/HumanActivity.no_cross_correction.s2028.json,story_completion,,,
HumanActivity,B,no_cross_correction,,,2028,test,0.04074821850281526,0.11271129445142905,218,5910,36292,28,collected/results/test/HumanActivity.no_cross_correction.s2028.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2024,validation,0.04816188291671309,0.11838168365582036,193,5205,36292,26,collected/results/fits/HumanActivity.no_residual_propagation.s2024.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2024,test,0.04055148035914049,0.11207516545401461,218,5910,36292,26,collected/results/test/HumanActivity.no_residual_propagation.s2024.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2025,validation,0.048213587118218375,0.11910645227510694,193,5205,36292,21,collected/results/fits/HumanActivity.no_residual_propagation.s2025.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2025,test,0.04092473045109835,0.11240070632752662,218,5910,36292,21,collected/results/test/HumanActivity.no_residual_propagation.s2025.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2026,validation,0.04789579477865743,0.11863383688533627,193,5205,36292,39,collected/results/fits/HumanActivity.no_residual_propagation.s2026.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2026,test,0.04050171985553806,0.11222830097531418,218,5910,36292,39,collected/results/test/HumanActivity.no_residual_propagation.s2026.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2027,validation,0.047974428540189816,0.11852006744611275,193,5205,36292,30,collected/results/fits/HumanActivity.no_residual_propagation.s2027.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2027,test,0.04084489173230109,0.11244330827789711,218,5910,36292,30,collected/results/test/HumanActivity.no_residual_propagation.s2027.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2028,validation,0.047988501373184445,0.11889106232554837,193,5205,36292,28,collected/results/fits/HumanActivity.no_residual_propagation.s2028.json,story_completion,,,
HumanActivity,B,no_residual_propagation,,,2028,test,0.04072422261216062,0.1126817970947944,218,5910,36292,28,collected/results/test/HumanActivity.no_residual_propagation.s2028.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2024,validation,0.047777284698254895,0.11816294292537326,193,5205,36292,26,collected/results/fits/HumanActivity.no_support_feature.s2024.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2024,test,0.04059796869072215,0.11240836073236316,218,5910,36292,26,collected/results/test/HumanActivity.no_support_feature.s2024.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2025,validation,0.04779968610432031,0.11850820901328617,193,5205,36292,21,collected/results/fits/HumanActivity.no_support_feature.s2025.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2025,test,0.040821749991415794,0.11231052545100205,218,5910,36292,21,collected/results/test/HumanActivity.no_support_feature.s2025.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2026,validation,0.047639659986593454,0.11788118034297033,193,5205,36292,39,collected/results/fits/HumanActivity.no_support_feature.s2026.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2026,test,0.0405837111498743,0.112136261889399,218,5910,36292,39,collected/results/test/HumanActivity.no_support_feature.s2026.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2027,validation,0.048175906150494836,0.11828762903043734,193,5205,36292,33,collected/results/fits/HumanActivity.no_support_feature.s2027.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2027,test,0.040840897848961825,0.11215686351060868,218,5910,36292,33,collected/results/test/HumanActivity.no_support_feature.s2027.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2028,validation,0.047827291999038686,0.11891025623465878,193,5205,36292,28,collected/results/fits/HumanActivity.no_support_feature.s2028.json,story_completion,,,
HumanActivity,A,no_support_feature,,,2028,test,0.04061251853191199,0.11251256215006315,218,5910,36292,28,collected/results/test/HumanActivity.no_support_feature.s2028.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2024,validation,0.048194717403396155,0.11884689059978087,193,5205,36292,26,collected/results/fits/HumanActivity.raw_value_completion_alternative.s2024.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2024,test,0.04055731854254437,0.11265002836121873,218,5910,36292,26,collected/results/test/HumanActivity.raw_value_completion_alternative.s2024.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2025,validation,0.048126704491776945,0.11923496950414178,193,5205,36292,21,collected/results/fits/HumanActivity.raw_value_completion_alternative.s2025.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2025,test,0.04095117248993232,0.11294741332747654,218,5910,36292,21,collected/results/test/HumanActivity.raw_value_completion_alternative.s2025.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2026,validation,0.04800263259813664,0.1191463173552274,193,5205,36292,39,collected/results/fits/HumanActivity.raw_value_completion_alternative.s2026.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2026,test,0.04063680460428851,0.1126252911550776,218,5910,36292,39,collected/results/test/HumanActivity.raw_value_completion_alternative.s2026.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2027,validation,0.0480196666048974,0.11887469729632283,193,5205,36292,30,collected/results/fits/HumanActivity.raw_value_completion_alternative.s2027.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2027,test,0.04081611930547725,0.11257517458981316,218,5910,36292,30,collected/results/test/HumanActivity.raw_value_completion_alternative.s2027.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2028,validation,0.04801677578565602,0.11913661035019314,193,5205,36292,28,collected/results/fits/HumanActivity.raw_value_completion_alternative.s2028.json,story_completion,,,
HumanActivity,B,raw_value_completion_alternative,,,2028,test,0.04069985460912015,0.11269853546232136,218,5910,36292,28,collected/results/test/HumanActivity.raw_value_completion_alternative.s2028.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2024,validation,0.04903916600522259,0.12193123270488208,193,5205,15692,26,collected/results/fits/HumanActivity.width_sensitivity.D16.s2024.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2024,test,0.04149857640002744,0.11461879848526214,218,5910,15692,26,collected/results/test/HumanActivity.width_sensitivity.D16.s2024.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2025,validation,0.048523018735226284,0.12013286745406537,193,5205,15692,27,collected/results/fits/HumanActivity.width_sensitivity.D16.s2025.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2025,test,0.04241166202903464,0.11453459325964309,218,5910,15692,27,collected/results/test/HumanActivity.width_sensitivity.D16.s2025.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2026,validation,0.0489086974604683,0.1209045665279589,193,5205,15692,53,collected/results/fits/HumanActivity.width_sensitivity.D16.s2026.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2026,test,0.04158633122903218,0.11458797804828474,218,5910,15692,53,collected/results/test/HumanActivity.width_sensitivity.D16.s2026.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2027,validation,0.04937430858130313,0.12127605724496468,193,5205,15692,33,collected/results/fits/HumanActivity.width_sensitivity.D16.s2027.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2027,test,0.04185896441760514,0.11464077407327149,218,5910,15692,33,collected/results/test/HumanActivity.width_sensitivity.D16.s2027.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2028,validation,0.04843560297544294,0.12053148008500092,193,5205,15692,50,collected/results/fits/HumanActivity.width_sensitivity.D16.s2028.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,16,2028,test,0.04160431029149782,0.11427551230002832,218,5910,15692,50,collected/results/test/HumanActivity.width_sensitivity.D16.s2028.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2024,validation,0.048197483505944154,0.11910381019401733,193,5205,21628,36,collected/results/fits/HumanActivity.width_sensitivity.D32.s2024.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2024,test,0.041503319313496524,0.1136753912447824,218,5910,21628,36,collected/results/test/HumanActivity.width_sensitivity.D32.s2024.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2025,validation,0.04798916061014785,0.11896374700868308,193,5205,21628,21,collected/results/fits/HumanActivity.width_sensitivity.D32.s2025.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2025,test,0.04083389636936819,0.11283848452399124,218,5910,21628,21,collected/results/test/HumanActivity.width_sensitivity.D32.s2025.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2026,validation,0.048043315075561026,0.11911459435976318,193,5205,21628,35,collected/results/fits/HumanActivity.width_sensitivity.D32.s2026.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2026,test,0.04099734831372191,0.11307151218440523,218,5910,21628,35,collected/results/test/HumanActivity.width_sensitivity.D32.s2026.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2027,validation,0.04871257504630355,0.11982837403810419,193,5205,21628,33,collected/results/fits/HumanActivity.width_sensitivity.D32.s2027.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2027,test,0.04100329328436462,0.11294097092992259,218,5910,21628,33,collected/results/test/HumanActivity.width_sensitivity.D32.s2027.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2028,validation,0.04807808706385918,0.11896492254157175,193,5205,21628,16,collected/results/fits/HumanActivity.width_sensitivity.D32.s2028.json,story_completion,,,
HumanActivity,D,width_sensitivity,D,32,2028,test,0.040784118339323994,0.11218923742917576,218,5910,21628,16,collected/results/test/HumanActivity.width_sensitivity.D32.s2028.json,story_completion,,,
MIMIC_III,B,context_only,,,2024,validation,0.42474582990369303,0.3947274526233941,1913,20874,16340,15,collected/results/fits/MIMIC_III.context_only.s2024.json,story_completion,,,
MIMIC_III,B,context_only,,,2024,test,0.41382217847011316,0.39051824605253055,2125,23015,16340,15,collected/results/test/MIMIC_III.context_only.s2024.json,story_completion,,,
MIMIC_III,B,context_only,,,2025,validation,0.42488337650853614,0.3942658715935661,1913,20874,16340,21,collected/results/fits/MIMIC_III.context_only.s2025.json,story_completion,,,
MIMIC_III,B,context_only,,,2025,test,0.41568084469628325,0.3914738105983918,2125,23015,16340,21,collected/results/test/MIMIC_III.context_only.s2025.json,story_completion,,,
MIMIC_III,B,context_only,,,2026,validation,0.4262342077786909,0.3955105443650184,1913,20874,16340,14,collected/results/fits/MIMIC_III.context_only.s2026.json,story_completion,,,
MIMIC_III,B,context_only,,,2026,test,0.41178433843329526,0.3911895293453087,2125,23015,16340,14,collected/results/test/MIMIC_III.context_only.s2026.json,story_completion,,,
MIMIC_III,B,context_only,,,2027,validation,0.42466455219849497,0.39435279296178904,1913,20874,16340,18,collected/results/fits/MIMIC_III.context_only.s2027.json,story_completion,,,
MIMIC_III,B,context_only,,,2027,test,0.4146861478813396,0.3913665224187191,2125,23015,16340,18,collected/results/test/MIMIC_III.context_only.s2027.json,story_completion,,,
MIMIC_III,B,context_only,,,2028,validation,0.42483976827310366,0.39414885915380643,1913,20874,16340,27,collected/results/fits/MIMIC_III.context_only.s2028.json,story_completion,,,
MIMIC_III,B,context_only,,,2028,test,0.414849159507099,0.39123239895907946,2125,23015,16340,27,collected/results/test/MIMIC_III.context_only.s2028.json,story_completion,,,
MIMIC_III,C,full,retention,0.25,2024,validation,0.4752777257080272,0.4291840506510498,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.25.s2024.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2024,test,0.4611262683618022,0.42050406825912834,2125,23015,19332,18,collected/results/test/MIMIC_III.full.retention0.25.s2024.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,full,retention,0.25,2025,validation,0.48100910784004786,0.42961867422212935,1913,20874,19332,17,collected/results/fits/MIMIC_III.full.retention0.25.s2025.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2025,test,0.4620093761252017,0.4202958203388741,2125,23015,19332,17,collected/results/test/MIMIC_III.full.retention0.25.s2025.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,full,retention,0.25,2026,validation,0.4783685493573683,0.4304933897299685,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.25.s2026.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2026,test,0.45981610174657933,0.4204799586738236,2125,23015,19332,18,collected/results/test/MIMIC_III.full.retention0.25.s2026.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,full,retention,0.25,2027,validation,0.4839314650622512,0.43148260722663845,1913,20874,19332,13,collected/results/fits/MIMIC_III.full.retention0.25.s2027.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2027,test,0.46015823492345825,0.4213100787248546,2125,23015,19332,13,collected/results/test/MIMIC_III.full.retention0.25.s2027.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,full,retention,0.25,2028,validation,0.4801423800202161,0.4336937771817376,1913,20874,19332,10,collected/results/fits/MIMIC_III.full.retention0.25.s2028.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2028,test,0.46176836013654216,0.42322983753823135,2125,23015,19332,10,collected/results/test/MIMIC_III.full.retention0.25.s2028.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,full,retention,0.5,2024,validation,0.4402035796516645,0.40875426799452785,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.5.s2024.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2024,test,0.432114869287338,0.4035968323000558,2125,23015,19332,18,collected/results/test/MIMIC_III.full.retention0.5.s2024.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,full,retention,0.5,2025,validation,0.4437317057889237,0.41037336710647365,1913,20874,19332,21,collected/results/fits/MIMIC_III.full.retention0.5.s2025.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2025,test,0.4332141112750511,0.40426939634284337,2125,23015,19332,21,collected/results/test/MIMIC_III.full.retention0.5.s2025.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,full,retention,0.5,2026,validation,0.44439378292596615,0.41038382220501,1913,20874,19332,23,collected/results/fits/MIMIC_III.full.retention0.5.s2026.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2026,test,0.43844186034387417,0.40533792280686914,2125,23015,19332,23,collected/results/test/MIMIC_III.full.retention0.5.s2026.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,full,retention,0.5,2027,validation,0.44476477896117467,0.40861860498702274,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.5.s2027.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2027,test,0.43895042537745593,0.40312515187011266,2125,23015,19332,18,collected/results/test/MIMIC_III.full.retention0.5.s2027.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,full,retention,0.5,2028,validation,0.4425095530719389,0.4105853037720392,1913,20874,19332,19,collected/results/fits/MIMIC_III.full.retention0.5.s2028.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2028,test,0.43506681587415974,0.4055557056438694,2125,23015,19332,19,collected/results/test/MIMIC_III.full.retention0.5.s2028.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,A,independent_widths,,,2024,validation,0.41383901334983375,0.3886467196170046,1913,20874,20852,18,collected/results/fits/MIMIC_III.independent_widths.s2024.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2024,test,0.40555831476045556,0.3843227922022369,2125,23015,20852,18,collected/results/test/MIMIC_III.independent_widths.s2024.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2025,validation,0.41372758196022363,0.38617615194733707,1913,20874,20852,15,collected/results/fits/MIMIC_III.independent_widths.s2025.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2025,test,0.40319057323437496,0.381099143247548,2125,23015,20852,15,collected/results/test/MIMIC_III.independent_widths.s2025.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2026,validation,0.4126230375322529,0.38901954595369154,1913,20874,20852,19,collected/results/fits/MIMIC_III.independent_widths.s2026.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2026,test,0.40375286948119526,0.3824608211311694,2125,23015,20852,19,collected/results/test/MIMIC_III.independent_widths.s2026.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2027,validation,0.41067068158879455,0.3859067304381034,1913,20874,20852,17,collected/results/fits/MIMIC_III.independent_widths.s2027.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2027,test,0.4022369562314197,0.3809203000479628,2125,23015,20852,17,collected/results/test/MIMIC_III.independent_widths.s2027.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2028,validation,0.41501736011566603,0.3876305866164657,1913,20874,20852,19,collected/results/fits/MIMIC_III.independent_widths.s2028.json,story_completion,,,
MIMIC_III,A,independent_widths,,,2028,test,0.40672341278115653,0.38283519999730287,2125,23015,20852,19,collected/results/test/MIMIC_III.independent_widths.s2028.json,story_completion,,,
MIMIC_III,C,learnable_centers,retention,0.25,2024,validation,0.47395396934066736,0.42926104503760576,1913,20874,19348,19,collected/results/fits/MIMIC_III.learnable_centers.retention0.25.s2024.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,learnable_centers,retention,0.25,2024,test,0.45816847398120125,0.41960382151554815,2125,23015,19348,19,collected/results/test/MIMIC_III.learnable_centers.retention0.25.s2024.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,learnable_centers,retention,0.25,2025,validation,0.4757107142194118,0.43020912462545086,1913,20874,19348,21,collected/results/fits/MIMIC_III.learnable_centers.retention0.25.s2025.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,learnable_centers,retention,0.25,2025,test,0.45932954055084585,0.4201887039615595,2125,23015,19348,21,collected/results/test/MIMIC_III.learnable_centers.retention0.25.s2025.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,learnable_centers,retention,0.25,2026,validation,0.4760254769515821,0.43340138921394494,1913,20874,19348,7,collected/results/fits/MIMIC_III.learnable_centers.retention0.25.s2026.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,learnable_centers,retention,0.25,2026,test,0.4596787192831283,0.42446168514310323,2125,23015,19348,7,collected/results/test/MIMIC_III.learnable_centers.retention0.25.s2026.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,learnable_centers,retention,0.25,2027,validation,0.4762450645875787,0.430705278670673,1913,20874,19348,13,collected/results/fits/MIMIC_III.learnable_centers.retention0.25.s2027.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,learnable_centers,retention,0.25,2027,test,0.46227041655169077,0.4229689817492361,2125,23015,19348,13,collected/results/test/MIMIC_III.learnable_centers.retention0.25.s2027.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,learnable_centers,retention,0.25,2028,validation,0.47812066503827644,0.43318760294653125,1913,20874,19348,10,collected/results/fits/MIMIC_III.learnable_centers.retention0.25.s2028.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,learnable_centers,retention,0.25,2028,test,0.4583608728256077,0.4220733790985986,2125,23015,19348,10,collected/results/test/MIMIC_III.learnable_centers.retention0.25.s2028.json,story_completion,250445,101759,0.4063127632813592
MIMIC_III,C,learnable_centers,retention,0.5,2024,validation,0.44189858054573616,0.4106361639558192,1913,20874,19348,19,collected/results/fits/MIMIC_III.learnable_centers.retention0.5.s2024.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,learnable_centers,retention,0.5,2024,test,0.4319566395784599,0.40384452350647254,2125,23015,19348,19,collected/results/test/MIMIC_III.learnable_centers.retention0.5.s2024.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,learnable_centers,retention,0.5,2025,validation,0.44157629498457474,0.4110696548917709,1913,20874,19348,21,collected/results/fits/MIMIC_III.learnable_centers.retention0.5.s2025.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,learnable_centers,retention,0.5,2025,test,0.4321396471898491,0.40587354375762885,2125,23015,19348,21,collected/results/test/MIMIC_III.learnable_centers.retention0.5.s2025.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,learnable_centers,retention,0.5,2026,validation,0.4433710559705152,0.40962695672389465,1913,20874,19348,23,collected/results/fits/MIMIC_III.learnable_centers.retention0.5.s2026.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,learnable_centers,retention,0.5,2026,test,0.43403567168827084,0.40361770678825704,2125,23015,19348,23,collected/results/test/MIMIC_III.learnable_centers.retention0.5.s2026.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,learnable_centers,retention,0.5,2027,validation,0.44346484563327576,0.40983440846414587,1913,20874,19348,23,collected/results/fits/MIMIC_III.learnable_centers.retention0.5.s2027.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,learnable_centers,retention,0.5,2027,test,0.43781689029582893,0.4041221714834617,2125,23015,19348,23,collected/results/test/MIMIC_III.learnable_centers.retention0.5.s2027.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,C,learnable_centers,retention,0.5,2028,validation,0.4437251249638226,0.4114915539260116,1913,20874,19348,27,collected/results/fits/MIMIC_III.learnable_centers.retention0.5.s2028.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,learnable_centers,retention,0.5,2028,test,0.43331279565009273,0.4053966521263218,2125,23015,19348,27,collected/results/test/MIMIC_III.learnable_centers.retention0.5.s2028.json,story_completion,250445,147455,0.58877198586516
MIMIC_III,A,learnable_centers,,,2024,validation,0.40916741206755286,0.3856970415064433,1913,20874,19348,28,collected/results/fits/MIMIC_III.learnable_centers.s2024.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2024,test,0.402094553270893,0.38057634427236253,2125,23015,19348,28,collected/results/test/MIMIC_III.learnable_centers.s2024.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2025,validation,0.41172570188291646,0.3896225322543283,1913,20874,19348,24,collected/results/fits/MIMIC_III.learnable_centers.s2025.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2025,test,0.4065028521531181,0.38363961209424685,2125,23015,19348,24,collected/results/test/MIMIC_III.learnable_centers.s2025.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2026,validation,0.4136806459328266,0.38892730843093126,1913,20874,19348,19,collected/results/fits/MIMIC_III.learnable_centers.s2026.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2026,test,0.404974402242706,0.3835015196804594,2125,23015,19348,19,collected/results/test/MIMIC_III.learnable_centers.s2026.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2027,validation,0.41244457854903904,0.3881973356822422,1913,20874,19348,20,collected/results/fits/MIMIC_III.learnable_centers.s2027.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2027,test,0.4075137176592255,0.38315502285975345,2125,23015,19348,20,collected/results/test/MIMIC_III.learnable_centers.s2027.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2028,validation,0.41520911656064846,0.38913744399447425,1913,20874,19348,26,collected/results/fits/MIMIC_III.learnable_centers.s2028.json,story_completion,,,
MIMIC_III,A,learnable_centers,,,2028,test,0.4068425278771236,0.3828769988957821,2125,23015,19348,26,collected/results/test/MIMIC_III.learnable_centers.s2028.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2024,validation,0.4171938706441615,0.3901889892966926,1913,20874,19332,18,collected/results/fits/MIMIC_III.no_support_feature.s2024.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2024,test,0.40598379707297033,0.3846806764056675,2125,23015,19332,18,collected/results/test/MIMIC_III.no_support_feature.s2024.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2025,validation,0.4115644335079657,0.38775367755390433,1913,20874,19332,15,collected/results/fits/MIMIC_III.no_support_feature.s2025.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2025,test,0.4033247475526755,0.3821953653202534,2125,23015,19332,15,collected/results/test/MIMIC_III.no_support_feature.s2025.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2026,validation,0.414472255181971,0.3883899143990178,1913,20874,19332,12,collected/results/fits/MIMIC_III.no_support_feature.s2026.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2026,test,0.404430743253349,0.38206702988245145,2125,23015,19332,12,collected/results/test/MIMIC_III.no_support_feature.s2026.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2027,validation,0.41148727012656366,0.3881175818460032,1913,20874,19332,21,collected/results/fits/MIMIC_III.no_support_feature.s2027.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2027,test,0.40495036816688396,0.3842298991375834,2125,23015,19332,21,collected/results/test/MIMIC_III.no_support_feature.s2027.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2028,validation,0.41516531033642035,0.3885792088844447,1913,20874,19332,19,collected/results/fits/MIMIC_III.no_support_feature.s2028.json,story_completion,,,
MIMIC_III,A,no_support_feature,,,2028,test,0.4010764334079374,0.38207567464307357,2125,23015,19332,19,collected/results/test/MIMIC_III.no_support_feature.s2028.json,story_completion,,,
P12,B,context_only,,,2024,validation,0.30645855789596427,0.36336571905736564,1079,24061,8548,23,collected/results/fits/P12.context_only.s2024.json,story_completion,,,
P12,B,context_only,,,2024,test,0.29612023756271966,0.360638579073083,1199,27008,8548,23,collected/results/test/P12.context_only.s2024.json,story_completion,,,
P12,B,context_only,,,2025,validation,0.3060717661884329,0.3677326825681634,1079,24061,8548,9,collected/results/fits/P12.context_only.s2025.json,story_completion,,,
P12,B,context_only,,,2025,test,0.2967493591484011,0.3657437704508847,1199,27008,8548,9,collected/results/test/P12.context_only.s2025.json,story_completion,,,
P12,B,context_only,,,2026,validation,0.3065170299239315,0.3643873577604093,1079,24061,8548,20,collected/results/fits/P12.context_only.s2026.json,story_completion,,,
P12,B,context_only,,,2026,test,0.29680787946670084,0.3620801881175337,1199,27008,8548,20,collected/results/test/P12.context_only.s2026.json,story_completion,,,
P12,B,context_only,,,2027,validation,0.3094363473603495,0.37173740668655436,1079,24061,8548,2,collected/results/fits/P12.context_only.s2027.json,story_completion,,,
P12,B,context_only,,,2027,test,0.29995590096424485,0.36996630443858114,1199,27008,8548,2,collected/results/test/P12.context_only.s2027.json,story_completion,,,
P12,B,context_only,,,2028,validation,0.30647248632575314,0.3667682396513134,1079,24061,8548,16,collected/results/fits/P12.context_only.s2028.json,story_completion,,,
P12,B,context_only,,,2028,test,0.29667175071685764,0.36453832802879554,1199,27008,8548,16,collected/results/test/P12.context_only.s2028.json,story_completion,,,
P12,A,independent_widths,,,2024,validation,0.2990977991415962,0.35421831139646026,1079,24061,12724,24,collected/results/fits/P12.independent_widths.s2024.json,story_completion,,,
P12,A,independent_widths,,,2024,test,0.28648029447876455,0.35110528055716383,1199,27008,12724,24,collected/results/test/P12.independent_widths.s2024.json,story_completion,,,
P12,A,independent_widths,,,2025,validation,0.2999224259981806,0.355457459733495,1079,24061,12724,31,collected/results/fits/P12.independent_widths.s2025.json,story_completion,,,
P12,A,independent_widths,,,2025,test,0.2863497228580655,0.35148307167530385,1199,27008,12724,31,collected/results/test/P12.independent_widths.s2025.json,story_completion,,,
P12,A,independent_widths,,,2026,validation,0.2994693600814433,0.35513714090339127,1079,24061,12724,33,collected/results/fits/P12.independent_widths.s2026.json,story_completion,,,
P12,A,independent_widths,,,2026,test,0.28776503935157305,0.35209336223523124,1199,27008,12724,33,collected/results/test/P12.independent_widths.s2026.json,story_completion,,,
P12,A,independent_widths,,,2027,validation,0.3005580867182515,0.35696946648860867,1079,24061,12724,21,collected/results/fits/P12.independent_widths.s2027.json,story_completion,,,
P12,A,independent_widths,,,2027,test,0.2863862133402675,0.35253400944036056,1199,27008,12724,21,collected/results/test/P12.independent_widths.s2027.json,story_completion,,,
P12,A,independent_widths,,,2028,validation,0.2995454457297919,0.3548836680888161,1079,24061,12724,26,collected/results/fits/P12.independent_widths.s2028.json,story_completion,,,
P12,A,independent_widths,,,2028,test,0.286920821376192,0.351492687858177,1199,27008,12724,26,collected/results/test/P12.independent_widths.s2028.json,story_completion,,,
P12,A,learnable_centers,,,2024,validation,0.30037362804255574,0.3560822007472285,1079,24061,12180,26,collected/results/fits/P12.learnable_centers.s2024.json,story_completion,,,
P12,A,learnable_centers,,,2024,test,0.28777799277377314,0.3521204912299491,1199,27008,12180,26,collected/results/test/P12.learnable_centers.s2024.json,story_completion,,,
P12,A,learnable_centers,,,2025,validation,0.30008674295425974,0.35575849965133366,1079,24061,12180,19,collected/results/fits/P12.learnable_centers.s2025.json,story_completion,,,
P12,A,learnable_centers,,,2025,test,0.28707667959640265,0.3511683755285014,1199,27008,12180,19,collected/results/test/P12.learnable_centers.s2025.json,story_completion,,,
P12,A,learnable_centers,,,2026,validation,0.3000398543789807,0.356258714564778,1079,24061,12180,33,collected/results/fits/P12.learnable_centers.s2026.json,story_completion,,,
P12,A,learnable_centers,,,2026,test,0.28805907438865624,0.3525977869140657,1199,27008,12180,33,collected/results/test/P12.learnable_centers.s2026.json,story_completion,,,
P12,A,learnable_centers,,,2027,validation,0.30083579236607555,0.357265147884594,1079,24061,12180,30,collected/results/fits/P12.learnable_centers.s2027.json,story_completion,,,
P12,A,learnable_centers,,,2027,test,0.28780448863456226,0.35320636639831693,1199,27008,12180,30,collected/results/test/P12.learnable_centers.s2027.json,story_completion,,,
P12,A,learnable_centers,,,2028,validation,0.29828175545131547,0.3550269592647754,1079,24061,12180,28,collected/results/fits/P12.learnable_centers.s2028.json,story_completion,,,
P12,A,learnable_centers,,,2028,test,0.28669760290329255,0.3516266690707827,1199,27008,12180,28,collected/results/test/P12.learnable_centers.s2028.json,story_completion,,,
P12,B,no_cross_correction,,,2024,validation,0.30128082324925587,0.35531690286191603,1079,24061,12164,24,collected/results/fits/P12.no_cross_correction.s2024.json,story_completion,,,
P12,B,no_cross_correction,,,2024,test,0.2879004623935336,0.35174773296785994,1199,27008,12164,24,collected/results/test/P12.no_cross_correction.s2024.json,story_completion,,,
P12,B,no_cross_correction,,,2025,validation,0.302796975724139,0.35682802209388015,1079,24061,12164,24,collected/results/fits/P12.no_cross_correction.s2025.json,story_completion,,,
P12,B,no_cross_correction,,,2025,test,0.2881219454412754,0.3520461380915622,1199,27008,12164,24,collected/results/test/P12.no_cross_correction.s2025.json,story_completion,,,
P12,B,no_cross_correction,,,2026,validation,0.30134746768497755,0.3558862220641254,1079,24061,12164,24,collected/results/fits/P12.no_cross_correction.s2026.json,story_completion,,,
P12,B,no_cross_correction,,,2026,test,0.28866813797642815,0.35200923937585366,1199,27008,12164,24,collected/results/test/P12.no_cross_correction.s2026.json,story_completion,,,
P12,B,no_cross_correction,,,2027,validation,0.30247824581091204,0.35825614388748017,1079,24061,12164,21,collected/results/fits/P12.no_cross_correction.s2027.json,story_completion,,,
P12,B,no_cross_correction,,,2027,test,0.2879712951588279,0.35379470987887085,1199,27008,12164,21,collected/results/test/P12.no_cross_correction.s2027.json,story_completion,,,
P12,B,no_cross_correction,,,2028,validation,0.3003363854101182,0.35613260574043804,1079,24061,12164,26,collected/results/fits/P12.no_cross_correction.s2028.json,story_completion,,,
P12,B,no_cross_correction,,,2028,test,0.2877148856189347,0.35262245174621387,1199,27008,12164,26,collected/results/test/P12.no_cross_correction.s2028.json,story_completion,,,
P12,B,no_residual_propagation,,,2024,validation,0.3009489622854379,0.3549694903954959,1079,24061,12164,24,collected/results/fits/P12.no_residual_propagation.s2024.json,story_completion,,,
P12,B,no_residual_propagation,,,2024,test,0.2874590631907397,0.3509244206981524,1199,27008,12164,24,collected/results/test/P12.no_residual_propagation.s2024.json,story_completion,,,
P12,B,no_residual_propagation,,,2025,validation,0.30136521796402777,0.3561603109323735,1079,24061,12164,24,collected/results/fits/P12.no_residual_propagation.s2025.json,story_completion,,,
P12,B,no_residual_propagation,,,2025,test,0.2872443715998582,0.3515035860115441,1199,27008,12164,24,collected/results/test/P12.no_residual_propagation.s2025.json,story_completion,,,
P12,B,no_residual_propagation,,,2026,validation,0.30090422267729944,0.35579535583378447,1079,24061,12164,33,collected/results/fits/P12.no_residual_propagation.s2026.json,story_completion,,,
P12,B,no_residual_propagation,,,2026,test,0.28775690366451245,0.3513996400501585,1199,27008,12164,33,collected/results/test/P12.no_residual_propagation.s2026.json,story_completion,,,
P12,B,no_residual_propagation,,,2027,validation,0.3015121271741435,0.35749901511114607,1079,24061,12164,21,collected/results/fits/P12.no_residual_propagation.s2027.json,story_completion,,,
P12,B,no_residual_propagation,,,2027,test,0.2873717020796221,0.35292702711628204,1199,27008,12164,21,collected/results/test/P12.no_residual_propagation.s2027.json,story_completion,,,
P12,B,no_residual_propagation,,,2028,validation,0.30039463441080416,0.35616660430304237,1079,24061,12164,26,collected/results/fits/P12.no_residual_propagation.s2028.json,story_completion,,,
P12,B,no_residual_propagation,,,2028,test,0.28778351725169815,0.35248019818744636,1199,27008,12164,26,collected/results/test/P12.no_residual_propagation.s2028.json,story_completion,,,
P12,A,no_support_feature,,,2024,validation,0.30166302208860024,0.3559311668647861,1079,24061,12164,7,collected/results/fits/P12.no_support_feature.s2024.json,story_completion,,,
P12,A,no_support_feature,,,2024,test,0.28813238179238543,0.352039295447039,1199,27008,12164,7,collected/results/test/P12.no_support_feature.s2024.json,story_completion,,,
P12,A,no_support_feature,,,2025,validation,0.29966364807396834,0.3552870634632393,1079,24061,12164,24,collected/results/fits/P12.no_support_feature.s2025.json,story_completion,,,
P12,A,no_support_feature,,,2025,test,0.28646267482726645,0.35096324361794357,1199,27008,12164,24,collected/results/test/P12.no_support_feature.s2025.json,story_completion,,,
P12,A,no_support_feature,,,2026,validation,0.3013744070718661,0.3591917028539282,1079,24061,12164,20,collected/results/fits/P12.no_support_feature.s2026.json,story_completion,,,
P12,A,no_support_feature,,,2026,test,0.28756587280198703,0.3549683089973053,1199,27008,12164,20,collected/results/test/P12.no_support_feature.s2026.json,story_completion,,,
P12,A,no_support_feature,,,2027,validation,0.3012499758605014,0.35796086742466005,1079,24061,12164,21,collected/results/fits/P12.no_support_feature.s2027.json,story_completion,,,
P12,A,no_support_feature,,,2027,test,0.28680705791944805,0.3532163710344485,1199,27008,12164,21,collected/results/test/P12.no_support_feature.s2027.json,story_completion,,,
P12,A,no_support_feature,,,2028,validation,0.30058365300171236,0.35604806393619204,1079,24061,12164,26,collected/results/fits/P12.no_support_feature.s2028.json,story_completion,,,
P12,A,no_support_feature,,,2028,test,0.2879494092430141,0.35263347717984067,1199,27008,12164,26,collected/results/test/P12.no_support_feature.s2028.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2024,validation,0.3019383344122645,0.35686374023196893,1079,24061,12164,7,collected/results/fits/P12.raw_value_completion_alternative.s2024.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2024,test,0.28670153614304045,0.3528218431496739,1199,27008,12164,7,collected/results/test/P12.raw_value_completion_alternative.s2024.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2025,validation,0.30153642389678875,0.3558840400606088,1079,24061,12164,19,collected/results/fits/P12.raw_value_completion_alternative.s2025.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2025,test,0.2854834651516291,0.3509904592803211,1199,27008,12164,19,collected/results/test/P12.raw_value_completion_alternative.s2025.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2026,validation,0.3021709914835865,0.35772712551712876,1079,24061,12164,20,collected/results/fits/P12.raw_value_completion_alternative.s2026.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2026,test,0.28599142075673545,0.35314159083120783,1199,27008,12164,20,collected/results/test/P12.raw_value_completion_alternative.s2026.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2027,validation,0.30182187130872395,0.3575377832784513,1079,24061,12164,21,collected/results/fits/P12.raw_value_completion_alternative.s2027.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2027,test,0.2863938419370552,0.3526354550784689,1199,27008,12164,21,collected/results/test/P12.raw_value_completion_alternative.s2027.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2028,validation,0.3015810655245092,0.35726144726877,1079,24061,12164,11,collected/results/fits/P12.raw_value_completion_alternative.s2028.json,story_completion,,,
P12,B,raw_value_completion_alternative,,,2028,test,0.28677502109074715,0.3532630710281785,1199,27008,12164,11,collected/results/test/P12.raw_value_completion_alternative.s2028.json,story_completion,,,
USHCN,B,context_only,,,2024,validation,0.8254975793390766,0.3655821653584877,101,334,6401,70,collected/results/fits/USHCN.context_only.s2024.json,story_completion,,,
USHCN,B,context_only,,,2024,test,0.14292619972886514,0.26311373586118547,112,368,6401,70,collected/results/test/USHCN.context_only.s2024.json,story_completion,,,
USHCN,B,context_only,,,2025,validation,0.8029162091560503,0.36375058182476167,101,334,6401,62,collected/results/fits/USHCN.context_only.s2025.json,story_completion,,,
USHCN,B,context_only,,,2025,test,0.14094098296459914,0.26143774805266573,112,368,6401,62,collected/results/test/USHCN.context_only.s2025.json,story_completion,,,
USHCN,B,context_only,,,2026,validation,0.820882636408478,0.3575628394606763,101,334,6401,28,collected/results/fits/USHCN.context_only.s2026.json,story_completion,,,
USHCN,B,context_only,,,2026,test,0.1407452408880037,0.2519326311353918,112,368,6401,28,collected/results/test/USHCN.context_only.s2026.json,story_completion,,,
USHCN,B,context_only,,,2027,validation,0.8036317492309095,0.35464342526288445,101,334,6401,21,collected/results/fits/USHCN.context_only.s2027.json,story_completion,,,
USHCN,B,context_only,,,2027,test,0.1415216698975277,0.2575609058890816,112,368,6401,21,collected/results/test/USHCN.context_only.s2027.json,story_completion,,,
USHCN,B,context_only,,,2028,validation,0.8256422110855054,0.36304817039764925,101,334,6401,25,collected/results/fits/USHCN.context_only.s2028.json,story_completion,,,
USHCN,B,context_only,,,2028,test,0.14365951636018975,0.2615209528062817,112,368,6401,25,collected/results/test/USHCN.context_only.s2028.json,story_completion,,,
USHCN,C,full,retention,0.25,2024,validation,0.6577748939796758,0.33069463447851694,101,334,6843,64,collected/results/fits/USHCN.full.retention0.25.s2024.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2024,test,0.2043216398541563,0.29602732199608633,112,368,6843,64,collected/results/test/USHCN.full.retention0.25.s2024.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,full,retention,0.25,2025,validation,0.8169790375339602,0.3546072684206113,101,334,6843,48,collected/results/fits/USHCN.full.retention0.25.s2025.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2025,test,0.16754399116358923,0.27017266051236377,112,368,6843,48,collected/results/test/USHCN.full.retention0.25.s2025.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,full,retention,0.25,2026,validation,0.7120688586778431,0.34602258666725216,101,334,6843,55,collected/results/fits/USHCN.full.retention0.25.s2026.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2026,test,0.17100018989910948,0.2594578962104962,112,368,6843,55,collected/results/test/USHCN.full.retention0.25.s2026.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,full,retention,0.25,2027,validation,0.8140273249186095,0.3561154930534477,101,334,6843,66,collected/results/fits/USHCN.full.retention0.25.s2027.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2027,test,0.15823463813208385,0.25716153031174577,112,368,6843,66,collected/results/test/USHCN.full.retention0.25.s2027.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,full,retention,0.25,2028,validation,0.8331850572527109,0.3607153159170272,101,334,6843,24,collected/results/fits/USHCN.full.retention0.25.s2028.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2028,test,0.16526147800800609,0.2660470559241493,112,368,6843,24,collected/results/test/USHCN.full.retention0.25.s2028.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,full,retention,0.5,2024,validation,0.626504055730887,0.32281736095999175,101,334,6843,25,collected/results/fits/USHCN.full.retention0.5.s2024.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2024,test,0.17269429119166585,0.2730359248412044,112,368,6843,25,collected/results/test/USHCN.full.retention0.5.s2024.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,full,retention,0.5,2025,validation,0.594410553586385,0.3299246301238765,101,334,6843,24,collected/results/fits/USHCN.full.retention0.5.s2025.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2025,test,0.18241922480871728,0.2793260065069341,112,368,6843,24,collected/results/test/USHCN.full.retention0.5.s2025.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,full,retention,0.5,2026,validation,0.6453539492373082,0.3311065071580296,101,334,6843,62,collected/results/fits/USHCN.full.retention0.5.s2026.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2026,test,0.1578555621342847,0.2563268145769025,112,368,6843,62,collected/results/test/USHCN.full.retention0.5.s2026.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,full,retention,0.5,2027,validation,0.7887268799847473,0.3411307935519311,101,334,6843,21,collected/results/fits/USHCN.full.retention0.5.s2027.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2027,test,0.14498057956529878,0.25267218661737506,112,368,6843,21,collected/results/test/USHCN.full.retention0.5.s2027.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,full,retention,0.5,2028,validation,0.634035187394532,0.3241926955873381,101,334,6843,58,collected/results/fits/USHCN.full.retention0.5.s2028.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2028,test,0.16128867998491617,0.2586818267388836,112,368,6843,58,collected/results/test/USHCN.full.retention0.5.s2028.json,story_completion,29508,14898,0.5048800325335502
USHCN,A,independent_widths,,,2024,validation,0.6504567981741434,0.32494949662087563,101,334,6907,69,collected/results/fits/USHCN.independent_widths.s2024.json,story_completion,,,
USHCN,A,independent_widths,,,2024,test,0.14480734855443805,0.2562397936379294,112,368,6907,69,collected/results/test/USHCN.independent_widths.s2024.json,story_completion,,,
USHCN,A,independent_widths,,,2025,validation,0.5833172442108719,0.31565292317888693,101,334,6907,60,collected/results/fits/USHCN.independent_widths.s2025.json,story_completion,,,
USHCN,A,independent_widths,,,2025,test,0.15687228954454954,0.2598368092743761,112,368,6907,60,collected/results/test/USHCN.independent_widths.s2025.json,story_completion,,,
USHCN,A,independent_widths,,,2026,validation,0.804637048580613,0.3508921926116158,101,334,6907,28,collected/results/fits/USHCN.independent_widths.s2026.json,story_completion,,,
USHCN,A,independent_widths,,,2026,test,0.1342478880984644,0.2467282704664799,112,368,6907,28,collected/results/test/USHCN.independent_widths.s2026.json,story_completion,,,
USHCN,A,independent_widths,,,2027,validation,0.7784255379257913,0.3414091393016948,101,334,6907,24,collected/results/fits/USHCN.independent_widths.s2027.json,story_completion,,,
USHCN,A,independent_widths,,,2027,test,0.12985944272434885,0.24937176673025216,112,368,6907,24,collected/results/test/USHCN.independent_widths.s2027.json,story_completion,,,
USHCN,A,independent_widths,,,2028,validation,0.6344455155949289,0.32938616090415124,101,334,6907,57,collected/results/fits/USHCN.independent_widths.s2028.json,story_completion,,,
USHCN,A,independent_widths,,,2028,test,0.14952165222772576,0.2523366558142816,112,368,6907,57,collected/results/test/USHCN.independent_widths.s2028.json,story_completion,,,
USHCN,C,learnable_centers,retention,0.25,2024,validation,0.6294165819962563,0.33119578061703436,101,334,6859,25,collected/results/fits/USHCN.learnable_centers.retention0.25.s2024.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,learnable_centers,retention,0.25,2024,test,0.19653713019743774,0.283582082413056,112,368,6859,25,collected/results/test/USHCN.learnable_centers.retention0.25.s2024.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,learnable_centers,retention,0.25,2025,validation,0.8527545399153491,0.3801242763477707,101,334,6859,11,collected/results/fits/USHCN.learnable_centers.retention0.25.s2025.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,learnable_centers,retention,0.25,2025,test,0.1721581628961367,0.283756840052893,112,368,6859,11,collected/results/test/USHCN.learnable_centers.retention0.25.s2025.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,learnable_centers,retention,0.25,2026,validation,0.8229536152276972,0.3600349655698338,101,334,6859,72,collected/results/fits/USHCN.learnable_centers.retention0.25.s2026.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,learnable_centers,retention,0.25,2026,test,0.16532798509046634,0.26901517482474446,112,368,6859,72,collected/results/test/USHCN.learnable_centers.retention0.25.s2026.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,learnable_centers,retention,0.25,2027,validation,0.8062353883103505,0.3579337777246437,101,334,6859,69,collected/results/fits/USHCN.learnable_centers.retention0.25.s2027.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,learnable_centers,retention,0.25,2027,test,0.16133728247343496,0.26359389939993294,112,368,6859,69,collected/results/test/USHCN.learnable_centers.retention0.25.s2027.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,learnable_centers,retention,0.25,2028,validation,0.8348970612503904,0.3588740905401057,101,334,6859,74,collected/results/fits/USHCN.learnable_centers.retention0.25.s2028.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,learnable_centers,retention,0.25,2028,test,0.1683353626465803,0.2762148208592249,112,368,6859,74,collected/results/test/USHCN.learnable_centers.retention0.25.s2028.json,story_completion,29508,7580,0.2568794903077132
USHCN,C,learnable_centers,retention,0.5,2024,validation,0.6351354110243645,0.322878582882667,101,334,6859,25,collected/results/fits/USHCN.learnable_centers.retention0.5.s2024.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,learnable_centers,retention,0.5,2024,test,0.17763335232956293,0.2802768019432931,112,368,6859,25,collected/results/test/USHCN.learnable_centers.retention0.5.s2024.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,learnable_centers,retention,0.5,2025,validation,0.5510098693569657,0.3222522442033905,101,334,6859,24,collected/results/fits/USHCN.learnable_centers.retention0.5.s2025.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,learnable_centers,retention,0.5,2025,test,0.168058115626916,0.2680484394583365,112,368,6859,24,collected/results/test/USHCN.learnable_centers.retention0.5.s2025.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,learnable_centers,retention,0.5,2026,validation,0.6417574358185443,0.3273158103205308,101,334,6859,62,collected/results/fits/USHCN.learnable_centers.retention0.5.s2026.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,learnable_centers,retention,0.5,2026,test,0.17336040928662322,0.27291531508545513,112,368,6859,62,collected/results/test/USHCN.learnable_centers.retention0.5.s2026.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,learnable_centers,retention,0.5,2027,validation,0.7854637229883739,0.3402636898402682,101,334,6859,21,collected/results/fits/USHCN.learnable_centers.retention0.5.s2027.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,learnable_centers,retention,0.5,2027,test,0.14450708201065182,0.2506574202004982,112,368,6859,21,collected/results/test/USHCN.learnable_centers.retention0.5.s2027.json,story_completion,29508,14898,0.5048800325335502
USHCN,C,learnable_centers,retention,0.5,2028,validation,0.7152008664374325,0.34445157963894085,101,334,6859,58,collected/results/fits/USHCN.learnable_centers.retention0.5.s2028.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,learnable_centers,retention,0.5,2028,test,0.14863574036641095,0.26144339914595627,112,368,6859,58,collected/results/test/USHCN.learnable_centers.retention0.5.s2028.json,story_completion,29508,14898,0.5048800325335502
USHCN,A,learnable_centers,,,2024,validation,0.6517270394957974,0.3199440194126553,101,334,6859,59,collected/results/fits/USHCN.learnable_centers.s2024.json,story_completion,,,
USHCN,A,learnable_centers,,,2024,test,0.14904282228849275,0.2584040535148233,112,368,6859,59,collected/results/test/USHCN.learnable_centers.s2024.json,story_completion,,,
USHCN,A,learnable_centers,,,2025,validation,0.5872547292572734,0.31031713752957163,101,334,6859,60,collected/results/fits/USHCN.learnable_centers.s2025.json,story_completion,,,
USHCN,A,learnable_centers,,,2025,test,0.1377119591783055,0.2443232241228385,112,368,6859,60,collected/results/test/USHCN.learnable_centers.s2025.json,story_completion,,,
USHCN,A,learnable_centers,,,2026,validation,0.7966157501129822,0.3435530534939852,101,334,6859,28,collected/results/fits/USHCN.learnable_centers.s2026.json,story_completion,,,
USHCN,A,learnable_centers,,,2026,test,0.13420804480841508,0.24366626674916758,112,368,6859,28,collected/results/test/USHCN.learnable_centers.s2026.json,story_completion,,,
USHCN,A,learnable_centers,,,2027,validation,0.778721955262598,0.33908723808914243,101,334,6859,21,collected/results/fits/USHCN.learnable_centers.s2027.json,story_completion,,,
USHCN,A,learnable_centers,,,2027,test,0.1315975032353718,0.24675910038185184,112,368,6859,21,collected/results/test/USHCN.learnable_centers.s2027.json,story_completion,,,
USHCN,A,learnable_centers,,,2028,validation,0.6813419275360367,0.32403640019634883,101,334,6859,57,collected/results/fits/USHCN.learnable_centers.s2028.json,story_completion,,,
USHCN,A,learnable_centers,,,2028,test,0.13506549423031788,0.24632693522447802,112,368,6859,57,collected/results/test/USHCN.learnable_centers.s2028.json,story_completion,,,
USHCN,A,no_support_feature,,,2024,validation,0.4865107051762872,0.3013020897518375,101,334,6843,26,collected/results/fits/USHCN.no_support_feature.s2024.json,story_completion,,,
USHCN,A,no_support_feature,,,2024,test,0.17175040864629684,0.26213756161134527,112,368,6843,26,collected/results/test/USHCN.no_support_feature.s2024.json,story_completion,,,
USHCN,A,no_support_feature,,,2025,validation,0.6019441296647505,0.3180047590174004,101,334,6843,60,collected/results/fits/USHCN.no_support_feature.s2025.json,story_completion,,,
USHCN,A,no_support_feature,,,2025,test,0.15340161620074275,0.2576960966740128,112,368,6843,60,collected/results/test/USHCN.no_support_feature.s2025.json,story_completion,,,
USHCN,A,no_support_feature,,,2026,validation,0.8025800386702597,0.3498006511234238,101,334,6843,28,collected/results/fits/USHCN.no_support_feature.s2026.json,story_completion,,,
USHCN,A,no_support_feature,,,2026,test,0.13466616347493837,0.24835385267784738,112,368,6843,28,collected/results/test/USHCN.no_support_feature.s2026.json,story_completion,,,
USHCN,A,no_support_feature,,,2027,validation,0.7824211915838212,0.339178266717556,101,334,6843,18,collected/results/fits/USHCN.no_support_feature.s2027.json,story_completion,,,
USHCN,A,no_support_feature,,,2027,test,0.1290020565864993,0.24527487475627466,112,368,6843,18,collected/results/test/USHCN.no_support_feature.s2027.json,story_completion,,,
USHCN,A,no_support_feature,,,2028,validation,0.6391204917299184,0.3278634434532441,101,334,6843,57,collected/results/fits/USHCN.no_support_feature.s2028.json,story_completion,,,
USHCN,A,no_support_feature,,,2028,test,0.1449936692369181,0.2518253258793898,112,368,6843,57,collected/results/test/USHCN.no_support_feature.s2028.json,story_completion,,,
HumanActivity,E,learnable_centers_lr01,,,2024,validation,0.04848630626070457,0.119067641567013,193,5205,36308,23,collected_center_lr/results/fits/HumanActivity.learnable_centers_lr01.s2024.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2024,test,0.04065880339099105,0.11239404962878743,218,5910,36308,23,collected_center_lr/results/test/HumanActivity.learnable_centers_lr01.s2024.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2025,validation,0.048359729785241584,0.11942890136235185,193,5205,36308,21,collected_center_lr/results/fits/HumanActivity.learnable_centers_lr01.s2025.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2025,test,0.04099708815827374,0.11277381775714772,218,5910,36308,21,collected_center_lr/results/test/HumanActivity.learnable_centers_lr01.s2025.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2026,validation,0.048066503659640214,0.11893984642019362,193,5205,36308,39,collected_center_lr/results/fits/HumanActivity.learnable_centers_lr01.s2026.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2026,test,0.04079840816813457,0.11260145221184466,218,5910,36308,39,collected_center_lr/results/test/HumanActivity.learnable_centers_lr01.s2026.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2027,validation,0.048031129330112346,0.11869240611376497,193,5205,36308,33,collected_center_lr/results/fits/HumanActivity.learnable_centers_lr01.s2027.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2027,test,0.04133667066343168,0.11262215432283892,218,5910,36308,33,collected_center_lr/results/test/HumanActivity.learnable_centers_lr01.s2027.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2028,validation,0.048403555497390366,0.11919380952098642,193,5205,36308,26,collected_center_lr/results/fits/HumanActivity.learnable_centers_lr01.s2028.json,center_lr_control,,,
HumanActivity,E,learnable_centers_lr01,,,2028,test,0.040949072351157204,0.1129498554674149,218,5910,36308,26,collected_center_lr/results/test/HumanActivity.learnable_centers_lr01.s2028.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2024,validation,0.47563726945517765,0.4282517410813803,1913,20874,19348,19,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.25.s2024.json,center_lr_control,229635,92485,0.40274783896183075
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2024,test,0.45866550315692756,0.42001700821768045,2125,23015,19348,19,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.25.s2024.json,center_lr_control,250445,101759,0.4063127632813592
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2025,validation,0.47788901226759695,0.4299402458719982,1913,20874,19348,15,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.25.s2025.json,center_lr_control,229635,92485,0.40274783896183075
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2025,test,0.45652609189091786,0.42028152868269014,2125,23015,19348,15,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.25.s2025.json,center_lr_control,250445,101759,0.4063127632813592
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2026,validation,0.4770035441829347,0.42996994311974795,1913,20874,19348,11,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.25.s2026.json,center_lr_control,229635,92485,0.40274783896183075
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2026,test,0.4604392938449556,0.41989152559975346,2125,23015,19348,11,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.25.s2026.json,center_lr_control,250445,101759,0.4063127632813592
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2027,validation,0.4808010899319851,0.4298370532507927,1913,20874,19348,13,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.25.s2027.json,center_lr_control,229635,92485,0.40274783896183075
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2027,test,0.45940167554638905,0.42059311608224664,2125,23015,19348,13,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.25.s2027.json,center_lr_control,250445,101759,0.4063127632813592
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2028,validation,0.47772581895745686,0.4341604910771668,1913,20874,19348,10,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.25.s2028.json,center_lr_control,229635,92485,0.40274783896183075
MIMIC_III,E,learnable_centers_lr01,retention,0.25,2028,test,0.4572303291338503,0.42285231700080667,2125,23015,19348,10,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.25.s2028.json,center_lr_control,250445,101759,0.4063127632813592
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2024,validation,0.4375318269825984,0.4068205994048695,1913,20874,19348,18,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.5.s2024.json,center_lr_control,229635,135130,0.5884555925708189
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2024,test,0.43167600970777403,0.4021462898664302,2125,23015,19348,18,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.5.s2024.json,center_lr_control,250445,147455,0.58877198586516
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2025,validation,0.4418508919768733,0.4098979575964547,1913,20874,19348,21,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.5.s2025.json,center_lr_control,229635,135130,0.5884555925708189
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2025,test,0.4308314212291662,0.40405485543899694,2125,23015,19348,21,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.5.s2025.json,center_lr_control,250445,147455,0.58877198586516
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2026,validation,0.443389456283343,0.41047921809515514,1913,20874,19348,23,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.5.s2026.json,center_lr_control,229635,135130,0.5884555925708189
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2026,test,0.43948844499016537,0.40497490111339857,2125,23015,19348,23,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.5.s2026.json,center_lr_control,250445,147455,0.58877198586516
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2027,validation,0.44286356862556336,0.41086634350724643,1913,20874,19348,17,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.5.s2027.json,center_lr_control,229635,135130,0.5884555925708189
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2027,test,0.43795107739866906,0.4047788642542208,2125,23015,19348,17,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.5.s2027.json,center_lr_control,250445,147455,0.58877198586516
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2028,validation,0.4430282636795059,0.4109078226556921,1913,20874,19348,27,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.retention0.5.s2028.json,center_lr_control,229635,135130,0.5884555925708189
MIMIC_III,E,learnable_centers_lr01,retention,0.5,2028,test,0.4331400039278877,0.4045708785455511,2125,23015,19348,27,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.retention0.5.s2028.json,center_lr_control,250445,147455,0.58877198586516
MIMIC_III,E,learnable_centers_lr01,,,2024,validation,0.4122677325245399,0.3881241354409238,1913,20874,19348,13,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.s2024.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2024,test,0.40450093422023103,0.3814673539786149,2125,23015,19348,13,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.s2024.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2025,validation,0.4130443588560705,0.38682823891929174,1913,20874,19348,15,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.s2025.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2025,test,0.4047228581228635,0.3819292814606186,2125,23015,19348,15,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.s2025.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2026,validation,0.41275518383570753,0.3876393384543744,1913,20874,19348,12,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.s2026.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2026,test,0.40672059037499075,0.3820660440104947,2125,23015,19348,12,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.s2026.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2027,validation,0.4109196833118048,0.3874119457766368,1913,20874,19348,17,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.s2027.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2027,test,0.4007348670981686,0.3806773174413389,2125,23015,19348,17,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.s2027.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2028,validation,0.41429261030884884,0.388399711002663,1913,20874,19348,19,collected_center_lr/results/fits/MIMIC_III.learnable_centers_lr01.s2028.json,center_lr_control,,,
MIMIC_III,E,learnable_centers_lr01,,,2028,test,0.4041969021068233,0.381766376175353,2125,23015,19348,19,collected_center_lr/results/test/MIMIC_III.learnable_centers_lr01.s2028.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2024,validation,0.3004340099736641,0.35513558274054463,1079,24061,12180,26,collected_center_lr/results/fits/P12.learnable_centers_lr01.s2024.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2024,test,0.2861934124356941,0.35064742431520257,1199,27008,12180,26,collected_center_lr/results/test/P12.learnable_centers_lr01.s2024.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2025,validation,0.30090034872945187,0.3561034085912953,1079,24061,12180,24,collected_center_lr/results/fits/P12.learnable_centers_lr01.s2025.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2025,test,0.2865110903875619,0.3510164382093462,1199,27008,12180,24,collected_center_lr/results/test/P12.learnable_centers_lr01.s2025.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2026,validation,0.30103352353415125,0.3557556010883211,1079,24061,12180,24,collected_center_lr/results/fits/P12.learnable_centers_lr01.s2026.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2026,test,0.28791713930152,0.3512784464518738,1199,27008,12180,24,collected_center_lr/results/test/P12.learnable_centers_lr01.s2026.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2027,validation,0.3006470867885834,0.35696501951251935,1079,24061,12180,21,collected_center_lr/results/fits/P12.learnable_centers_lr01.s2027.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2027,test,0.2856535478603674,0.3519061160555121,1199,27008,12180,21,collected_center_lr/results/test/P12.learnable_centers_lr01.s2027.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2028,validation,0.2993614402753709,0.35540172234921824,1079,24061,12180,26,collected_center_lr/results/fits/P12.learnable_centers_lr01.s2028.json,center_lr_control,,,
P12,E,learnable_centers_lr01,,,2028,test,0.28707714232772896,0.3516800124999459,1199,27008,12180,26,collected_center_lr/results/test/P12.learnable_centers_lr01.s2028.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,retention,0.25,2024,validation,0.6692782899282974,0.3317510393855279,101,334,6859,25,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.25.s2024.json,center_lr_control,26075,6691,0.2566059443911793
USHCN,E,learnable_centers_lr01,retention,0.25,2024,test,0.19775048425150613,0.2868143866425785,112,368,6859,25,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.25.s2024.json,center_lr_control,29508,7580,0.2568794903077132
USHCN,E,learnable_centers_lr01,retention,0.25,2025,validation,0.6531549787880249,0.3341225681904547,101,334,6859,24,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.25.s2025.json,center_lr_control,26075,6691,0.2566059443911793
USHCN,E,learnable_centers_lr01,retention,0.25,2025,test,0.19175800664873827,0.27757259208263585,112,368,6859,24,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.25.s2025.json,center_lr_control,29508,7580,0.2568794903077132
USHCN,E,learnable_centers_lr01,retention,0.25,2026,validation,0.7132519274088701,0.3443192197623367,101,334,6859,35,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.25.s2026.json,center_lr_control,26075,6691,0.2566059443911793
USHCN,E,learnable_centers_lr01,retention,0.25,2026,test,0.1801015777128453,0.2647451078822917,112,368,6859,35,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.25.s2026.json,center_lr_control,29508,7580,0.2568794903077132
USHCN,E,learnable_centers_lr01,retention,0.25,2027,validation,0.8039756259403564,0.3562763580929733,101,334,6859,61,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.25.s2027.json,center_lr_control,26075,6691,0.2566059443911793
USHCN,E,learnable_centers_lr01,retention,0.25,2027,test,0.1594509493199081,0.2610393596266437,112,368,6859,61,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.25.s2027.json,center_lr_control,29508,7580,0.2568794903077132
USHCN,E,learnable_centers_lr01,retention,0.25,2028,validation,0.8335467505841282,0.3602955388518686,101,334,6859,61,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.25.s2028.json,center_lr_control,26075,6691,0.2566059443911793
USHCN,E,learnable_centers_lr01,retention,0.25,2028,test,0.16413345010847671,0.2716824520662751,112,368,6859,61,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.25.s2028.json,center_lr_control,29508,7580,0.2568794903077132
USHCN,E,learnable_centers_lr01,retention,0.5,2024,validation,0.6178660478017801,0.320687093007975,101,334,6859,25,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.5.s2024.json,center_lr_control,26075,13150,0.5043144774688398
USHCN,E,learnable_centers_lr01,retention,0.5,2024,test,0.18022444390170464,0.27978256859047257,112,368,6859,25,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.5.s2024.json,center_lr_control,29508,14898,0.5048800325335502
USHCN,E,learnable_centers_lr01,retention,0.5,2025,validation,0.6213491318620527,0.3280268220152862,101,334,6859,61,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.5.s2025.json,center_lr_control,26075,13150,0.5043144774688398
USHCN,E,learnable_centers_lr01,retention,0.5,2025,test,0.18236334233171794,0.2735854781374497,112,368,6859,61,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.5.s2025.json,center_lr_control,29508,14898,0.5048800325335502
USHCN,E,learnable_centers_lr01,retention,0.5,2026,validation,0.6375447378950441,0.3280100883904867,101,334,6859,61,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.5.s2026.json,center_lr_control,26075,13150,0.5043144774688398
USHCN,E,learnable_centers_lr01,retention,0.5,2026,test,0.16320074720384445,0.2616763624828309,112,368,6859,61,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.5.s2026.json,center_lr_control,29508,14898,0.5048800325335502
USHCN,E,learnable_centers_lr01,retention,0.5,2027,validation,0.7840932896134576,0.34131556437044086,101,334,6859,21,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.5.s2027.json,center_lr_control,26075,13150,0.5043144774688398
USHCN,E,learnable_centers_lr01,retention,0.5,2027,test,0.1448759121120448,0.2527565349338819,112,368,6859,21,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.5.s2027.json,center_lr_control,29508,14898,0.5048800325335502
USHCN,E,learnable_centers_lr01,retention,0.5,2028,validation,0.6851110668386468,0.3347996585071087,101,334,6859,76,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.retention0.5.s2028.json,center_lr_control,26075,13150,0.5043144774688398
USHCN,E,learnable_centers_lr01,retention,0.5,2028,test,0.15928360227551608,0.26176872781639837,112,368,6859,76,collected_center_lr/results/test/USHCN.learnable_centers_lr01.retention0.5.s2028.json,center_lr_control,29508,14898,0.5048800325335502
USHCN,E,learnable_centers_lr01,,,2024,validation,0.596920503490366,0.3111386567822652,101,334,6859,63,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.s2024.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2024,test,0.1533302451927888,0.25622509803582466,112,368,6859,63,collected_center_lr/results/test/USHCN.learnable_centers_lr01.s2024.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2025,validation,0.6329508889361978,0.3156537915953619,101,334,6859,59,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.s2025.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2025,test,0.15531523498644603,0.2564572957648045,112,368,6859,59,collected_center_lr/results/test/USHCN.learnable_centers_lr01.s2025.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2026,validation,0.7954950388141364,0.34401784250568485,101,334,6859,28,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.s2026.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2026,test,0.13381837295721014,0.2452564626506975,112,368,6859,28,collected_center_lr/results/test/USHCN.learnable_centers_lr01.s2026.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2027,validation,0.7803185457075819,0.3397482154991277,101,334,6859,21,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.s2027.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2027,test,0.12965293266779004,0.2453238100886507,112,368,6859,21,collected_center_lr/results/test/USHCN.learnable_centers_lr01.s2027.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2028,validation,0.6463252249642807,0.320818449242297,101,334,6859,58,collected_center_lr/results/fits/USHCN.learnable_centers_lr01.s2028.json,center_lr_control,,,
USHCN,E,learnable_centers_lr01,,,2028,test,0.15008043600422558,0.252904157285862,112,368,6859,58,collected_center_lr/results/test/USHCN.learnable_centers_lr01.s2028.json,center_lr_control,,,


==> figures/data/appendix.provenance.json <==
{
  "source": "work/trcf_visual_ablation_20261002/analysis/all_per_seed.csv",
  "sha256": "6161ce1a71ca792d37c45e5fb5776f470196810b35f1715ffe33e9d6cf477889",
  "copy": "byte-identical frozen input; no rows filtered or values changed"
}


==> figures/ha_width.sources.json <==
{
  "caption": "HA temporal-width sensitivity, D16/32/56. Five-seed mean test errors with one sample SD versus total parameter count; D56 is the inherited main setting, not a test-selected optimum. Same-shaped auxiliary initial tensors and post-construction RNG are paired; D-dependent tensors have the corresponding shapes.",
  "seeds": [
    2024,
    2025,
    2026,
    2027,
    2028
  ],
  "minimum_font_pt": 7.5,
  "fonts": [
    "Arial",
    "Helvetica",
    "DejaVu Sans"
  ],
  "math_font": "stixsans",
  "rendered_label_bounds_checked": true,
  "inputs": {
    "figures/data/appendix.per_seed.csv": "6161ce1a71ca792d37c45e5fb5776f470196810b35f1715ffe33e9d6cf477889",
    "scripts/plot_appendix_common.py": "26f66857a9fbfb671a4248bd7114c1734eb14d81979b3e35158a6871b1299004",
    "scripts/plot_ha_width.py": "585d34152bbc6c457d3605e668f223c09f22dc79ebf5578bda3a7d8e43a47adf"
  }
}


==> figures/ha_width.values.json <==
[
  {
    "lines": [
      {
        "x": [
          15.692,
          21.628,
          36.292
        ],
        "y": [
          0.041791968873439445,
          0.04102439512405505,
          0.04069600990942722
        ]
      },
      {
        "x": [
          15.692,
          21.628,
          36.292
        ],
        "y": [
          0.04142045516653951,
          0.04073954081671635,
          0.04050486665899002
        ]
      },
      {
        "x": [
          15.692,
          21.628,
          36.292
        ],
        "y": [
          0.042163482580339376,
          0.041309249431393746,
          0.040887153159864416
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              15.692,
              0.04142045516653951
            ],
            [
              15.692,
              0.042163482580339376
            ]
          ],
          [
            [
              21.628,
              0.04073954081671635
            ],
            [
              21.628,
              0.041309249431393746
            ]
          ],
          [
            [
              36.292,
              0.04050486665899002
            ],
            [
              36.292,
              0.040887153159864416
            ]
          ]
        ]
      }
    ],
    "xlim": [
      14.662,
      37.322
    ],
    "ylim": [
      0.04042193586292255,
      0.04224641337640685
    ]
  },
  {
    "lines": [
      {
        "x": [
          15.692,
          21.628,
          36.292
        ],
        "y": [
          0.11453153123329796,
          0.11294311926245544,
          0.11234663610556202
        ]
      },
      {
        "x": [
          15.692,
          21.628,
          36.292
        ],
        "y": [
          0.11438296232296434,
          0.11241114232195822,
          0.11209899269366257
        ]
      },
      {
        "x": [
          15.692,
          21.628,
          36.292
        ],
        "y": [
          0.11468010014363157,
          0.11347509620295267,
          0.11259427951746147
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              15.692,
              0.11438296232296434
            ],
            [
              15.692,
              0.11468010014363157
            ]
          ],
          [
            [
              21.628,
              0.11241114232195822
            ],
            [
              21.628,
              0.11347509620295267
            ]
          ],
          [
            [
              36.292,
              0.11209899269366257
            ],
            [
              36.292,
              0.11259427951746147
            ]
          ]
        ]
      }
    ],
    "xlim": [
      14.662,
      37.322
    ],
    "ylim": [
      0.11196993732116411,
      0.11480915551613002
    ]
  }
]


==> figures/peak_memory.audit.json <==
{
  "source_sha256": "8d903ab5a141c4ac7aefd348ccf57bf01055564a0c20a708d5c53feb7e072052",
  "data_changed": false,
  "new_training_runs": 0,
  "new_measurements": 0,
  "source_configurations": 14,
  "configurations": 8,
  "figure_size_inches": [
    3.48,
    2.4
  ],
  "minimum_font_pt": 7.5,
  "font_family": "/System/Library/Fonts/Supplemental/Arial.ttf",
  "mathtext_fontset": "stixsans",
  "axis_scales": "single linear zero-based y axis, 0\u2013220 MiB",
  "layout": "single-panel grouped vertical APN/TRCF bars; fixed canvas, no tight crop",
  "visible_horizontal_margin_pixels": {
    "left": 8.020833333333304,
    "right": 8.020833333333371
  },
  "reduction_annotation": "curved arrow from APN bar top to TRCF bar top; bold italic percentage",
  "centered_visible_content": true,
  "rendered_label_bounds_checked": true,
  "rendered_annotation_overlap_checked": true,
  "APN_relative_reduction_percent": {
    "HumanActivity": 87.97628921305557,
    "USHCN": 71.54628989230314,
    "P12": 17.282714156051448,
    "MIMIC_III": 67.0225200261978
  },
  "plotted_values": [
    {
      "dataset": "HumanActivity",
      "model": "APN",
      "memory_MiB": 120.099609375
    },
    {
      "dataset": "HumanActivity",
      "model": "TRCF",
      "memory_MiB": 14.4404296875
    },
    {
      "dataset": "USHCN",
      "model": "APN",
      "memory_MiB": 74.12841796875
    },
    {
      "dataset": "USHCN",
      "model": "TRCF",
      "memory_MiB": 21.09228515625
    },
    {
      "dataset": "P12",
      "model": "APN",
      "memory_MiB": 31.2021484375
    },
    {
      "dataset": "P12",
      "model": "TRCF",
      "memory_MiB": 25.8095703125
    },
    {
      "dataset": "MIMIC_III",
      "model": "APN",
      "memory_MiB": 193.837890625
    },
    {
      "dataset": "MIMIC_III",
      "model": "TRCF",
      "memory_MiB": 63.9228515625
    }
  ],
  "not_plotted": "Clinical KAFNet, GraFITi and Warpformer measurements remain in source JSON and Fig. 3."
}


==> figures/peak_memory.values.json <==
{
  "protocol": {
    "split": "val",
    "profile_seed": 2024,
    "full_batches": 3,
    "warmup_per_batch": 20,
    "measured_calls_per_batch": 100,
    "gpu_name": "NVIDIA GeForce RTX 5090",
    "precision": "FP32",
    "execution": "eager",
    "matmul_tf32": false,
    "cudnn_tf32": true,
    "cudnn_benchmark": false,
    "torch_threads": 1,
    "cache": "formal prepare_inference before warmup; construction peak excluded",
    "memory": "max_memory_allocated; resident model, input and caches included",
    "diagnostics": "constructor defaults; profiler never changes diagnostic retention",
    "timing": "CUDA events and synchronized host wall time, recorded separately",
    "excluded": [
      "data loading",
      "host-to-device transfer",
      "model construction",
      "cache preparation",
      "training",
      "optimizer state"
    ]
  },
  "sources_sha256": {
    "work/trcf_multiscale_full_20261003/collected/profiling/results/HumanActivity.APN.s2024.json": "ce68c6511421758325075e69edc1db82ef419b2bdd013f61e04d3d41ad16ffb4",
    "work/trcf_multiscale_full_20261003/collected/profiling/results/HumanActivity.full.single.s2024.json": "083ecdeb80a2820fd9593bfb692938a96c2c05b9749405adfe4d579e7b611339",
    "work/trcf_multiscale_full_20261003/collected/profiling/results/USHCN.APN.s2024.json": "16f262a20d7a527de300246f6c0726902a781c5005237e77a3cc2c7aa1baa8c0",
    "work/trcf_multiscale_full_20261003/collected/profiling/results/USHCN.full.single.s2024.json": "2c652ec6ee63f3d5771bd778a1c95f731986d86c25a6847fc07550a4622fb4a3",
    "figures/resource_profile.values.json": "42f96eb19f950cea8f18bd59eaa52e98a2d509fafd79bc5994e3b102710a4393"
  },
  "extraction_only": true,
  "new_measurements": 0,
  "points": [
    {
      "dataset": "HumanActivity",
      "model": "APN",
      "parameters": 28789,
      "profile_batch_size": 16,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 125933568,
      "peak_inference_MiB": 120.099609375,
      "batch_peaks_bytes": [
        125933568,
        125933568,
        125933568
      ],
      "paired_batch_input_sha256": [
        "0af09d8b0ee0a2ca013a78f47db43c99ea2be11325a2b170acd017e3aca3b34a",
        "a228953ea7f142154ec57679e7b12326543c248ac2d19b42e21481716c7f8add",
        "0438e0d5a3f72d33d1754c4e74f553d4b027dda38bee8c2c717c0493cbbc1855"
      ],
      "checkpoint_sha256": "fa22014bbf12aef09151da9da9517bb87a0a74612ce54731d19ec4b9be639fb5",
      "source_path": "work/trcf_multiscale_full_20261003/collected/profiling/results/HumanActivity.APN.s2024.json",
      "source_sha256": "ce68c6511421758325075e69edc1db82ef419b2bdd013f61e04d3d41ad16ffb4"
    },
    {
      "dataset": "HumanActivity",
      "model": "TRCF",
      "parameters": 36292,
      "profile_batch_size": 16,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 15141888,
      "peak_inference_MiB": 14.4404296875,
      "batch_peaks_bytes": [
        15141888,
        15141888,
        15141888
      ],
      "paired_batch_input_sha256": [
        "0af09d8b0ee0a2ca013a78f47db43c99ea2be11325a2b170acd017e3aca3b34a",
        "a228953ea7f142154ec57679e7b12326543c248ac2d19b42e21481716c7f8add",
        "0438e0d5a3f72d33d1754c4e74f553d4b027dda38bee8c2c717c0493cbbc1855"
      ],
      "checkpoint_sha256": "723d2f3a6770f8b17bb6bdab9c6ef9e6074f2be76a1170f23a33e9874c55d982",
      "source_path": "work/trcf_multiscale_full_20261003/collected/profiling/results/HumanActivity.full.single.s2024.json",
      "source_sha256": "083ecdeb80a2820fd9593bfb692938a96c2c05b9749405adfe4d579e7b611339"
    },
    {
      "dataset": "USHCN",
      "model": "APN",
      "parameters": 1970,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 77729280,
      "peak_inference_MiB": 74.12841796875,
      "batch_peaks_bytes": [
        77729280,
        77729280,
        77729280
      ],
      "paired_batch_input_sha256": [
        "3d28a5c1a2d8e13ec707fe9a4b185340a1f8caf357c7c21a7c801bfa62c52866",
        "5db2692d4e8110141c3ea60d0f3589fde08ab6bc3248178e562d46f612d8d9c2",
        "124b18c701ad647dfb208540571f930120d8e5deb739a21f8de08c19f29f549b"
      ],
      "checkpoint_sha256": "fde2d6b09f959362432f7c05b1a219881183899d57e6f953fb77a9f2ad5670de",
      "source_path": "work/trcf_multiscale_full_20261003/collected/profiling/results/USHCN.APN.s2024.json",
      "source_sha256": "16f262a20d7a527de300246f6c0726902a781c5005237e77a3cc2c7aa1baa8c0"
    },
    {
      "dataset": "USHCN",
      "model": "TRCF",
      "parameters": 6843,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 22116864,
      "peak_inference_MiB": 21.09228515625,
      "batch_peaks_bytes": [
        22116864,
        22116864,
        22116864
      ],
      "paired_batch_input_sha256": [
        "3d28a5c1a2d8e13ec707fe9a4b185340a1f8caf357c7c21a7c801bfa62c52866",
        "5db2692d4e8110141c3ea60d0f3589fde08ab6bc3248178e562d46f612d8d9c2",
        "124b18c701ad647dfb208540571f930120d8e5deb739a21f8de08c19f29f549b"
      ],
      "checkpoint_sha256": "0c89168685dd2c3eb10c71c17e31d00e775fb40c8af4d8638793bda6c9e7de1d",
      "source_path": "work/trcf_multiscale_full_20261003/collected/profiling/results/USHCN.full.single.s2024.json",
      "source_sha256": "2c652ec6ee63f3d5771bd778a1c95f731986d86c25a6847fc07550a4622fb4a3"
    },
    {
      "dataset": "P12",
      "model": "TRCF",
      "parameters": 12164,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 27063296,
      "peak_inference_MiB": 25.8095703125,
      "checkpoint_sha256": "135e69e3df5566be427e6ffe2d660ba63ac559e521d1273acd38eba81aeaedd5"
    },
    {
      "dataset": "P12",
      "model": "APN",
      "parameters": 6701,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 32717824,
      "peak_inference_MiB": 31.2021484375,
      "checkpoint_sha256": "7d787092323630f6c45cd415489c4929991822514329fce3d1afb666b5a83d85"
    },
    {
      "dataset": "P12",
      "model": "KAFNet",
      "parameters": 65775,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 16992256,
      "peak_inference_MiB": 16.205078125,
      "checkpoint_sha256": "20edd7daaa49fc65f9ec69eff98d0d81445abba4102def46ec0489470e78ae20"
    },
    {
      "dataset": "P12",
      "model": "GraFITi",
      "parameters": 499585,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 85074432,
      "peak_inference_MiB": 81.13330078125,
      "checkpoint_sha256": "237f464c806b35a03f0f8af257ee0804f0605d48801f35e56dbbb01c91967286"
    },
    {
      "dataset": "P12",
      "model": "Warpformer",
      "parameters": 185607,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 150489088,
      "peak_inference_MiB": 143.517578125,
      "checkpoint_sha256": "ed903cf923061459fb8ad509f0925ee1126b56668918bb07c0ebd873906e8f75"
    },
    {
      "dataset": "MIMIC_III",
      "model": "TRCF",
      "parameters": 19332,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 67027968,
      "peak_inference_MiB": 63.9228515625,
      "checkpoint_sha256": "e0c72046dd9ab43c6eff76e3a1dfba9ad034cab63ed2779b0e6c76cf97649dd5"
    },
    {
      "dataset": "MIMIC_III",
      "model": "APN",
      "parameters": 13777,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 203253760,
      "peak_inference_MiB": 193.837890625,
      "checkpoint_sha256": "72c14048420400884be2b1e122a5a9c98b79ce101bfbad72fa89cc02e3e23599"
    },
    {
      "dataset": "MIMIC_III",
      "model": "KAFNet",
      "parameters": 65775,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 35998720,
      "peak_inference_MiB": 34.3310546875,
      "checkpoint_sha256": "50a5e4eaaced8bdb5adba49bdd7464c9aeac11f67eb6abd46a384c924871e0bc"
    },
    {
      "dataset": "MIMIC_III",
      "model": "GraFITi",
      "parameters": 3968257,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 205943296,
      "peak_inference_MiB": 196.40283203125,
      "checkpoint_sha256": "35572f543305beb4c09ad61cc8505eeeff90a1e2ba602210d5a315629a856cb9"
    },
    {
      "dataset": "MIMIC_III",
      "model": "Warpformer",
      "parameters": 1667331,
      "profile_batch_size": 32,
      "profile_seed": 2024,
      "peak_inference_allocated_bytes": 3481781760,
      "peak_inference_MiB": 3320.48583984375,
      "checkpoint_sha256": "8fa7b9397fa878ba9eae48069ab9063a417ae70b795fbbd8d9d8898670fe4568"
    }
  ]
}


==> figures/resource_profile.values.json <==
{
  "source_sha256": "54902520a10b681ae8aed27e7f0bab23e3bdf64cfc484c97cda5faaaace080e5",
  "protocol": {
    "split": "val",
    "profile_seed": 2024,
    "full_batches": 3,
    "warmup_per_batch": 20,
    "measured_calls_per_batch": 100,
    "gpu_name": "NVIDIA GeForce RTX 5090",
    "precision": "FP32",
    "execution": "eager",
    "matmul_tf32": false,
    "cudnn_tf32": true,
    "cudnn_benchmark": false,
    "torch_threads": 1,
    "cache": "formal prepare_inference before warmup; construction peak excluded",
    "memory": "max_memory_allocated; resident model, input and caches included",
    "diagnostics": "constructor defaults; profiler never changes diagnostic retention",
    "timing": "CUDA events and synchronized host wall time, recorded separately",
    "excluded": [
      "data loading",
      "host-to-device transfer",
      "model construction",
      "cache preparation",
      "training",
      "optimizer state"
    ]
  },
  "points": [
    {
      "dataset": "P12",
      "model": "TRCF",
      "profile_seed": 2024,
      "parameters": 12164,
      "peak_inference_allocated_bytes": 27063296,
      "peak_inference_MiB": 25.8095703125,
      "batch_peaks_MiB": [
        25.8095703125,
        25.8095703125,
        25.8095703125
      ],
      "mse_mean": 0.2872067722097301,
      "mse_sample_sd": 0.0002672969982181885,
      "mae_mean": 0.35160005767360397,
      "mae_sample_sd": 0.0005648616135582563,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 27008,
      "checkpoint_sha256": "135e69e3df5566be427e6ffe2d660ba63ac559e521d1273acd38eba81aeaedd5",
      "cuda_ms": {
        "mean": 3.804284685452779,
        "sample_sd": 0.4117885336364631,
        "minimum": 3.653088092803955,
        "maximum": 10.421695709228516,
        "calls": 300
      },
      "wall_ms": {
        "mean": 3.8223741576075554,
        "sample_sd": 0.41199510385138743
      },
      "input": [
        {
          "history_sha256": "cbc92d4b23d44d65f1595e08af94044c3a3be7d40e812d20e55f525cb49c80ec",
          "target_sha256": "3818c6ebf5645128a5e51d557369bfbdfcacc7980625789536d682e05ac3a858",
          "history_points": 8681,
          "target_points": 694,
          "sample_ids_sha256": "740bb537d32dced6322c269606a319455ca9f85f43a396ec94ae74b7d6824e8b"
        },
        {
          "history_sha256": "f4524985d5167cae92c8fa8aa3008f67c9086d9df735cadd3d3988d7b7a653c6",
          "target_sha256": "045864bac4420a56d2312659584a0afb97d791fb5f2f4b5cad8fc9aed82d2d3d",
          "history_points": 7888,
          "target_points": 631,
          "sample_ids_sha256": "d305d219371d18704a4f890f153e86914fba655e0a1d66b7b0effec693580edf"
        },
        {
          "history_sha256": "25a099cf77ae603f08d2960d756c7559dc0aff5019f43d9b1ffe94b556ecf527",
          "target_sha256": "47c9414361d82367d7f0cec8d67e6d405bbbe9173d738458ab2aa4e33fddcd12",
          "history_points": 8314,
          "target_points": 684,
          "sample_ids_sha256": "a77a4d01c4bd069e967f38327cc880acdec34bc11374e3c68041aabbec1ffde8"
        }
      ],
      "batch_worker_pids": [
        246202,
        246235,
        246252
      ],
      "previous_measurement_MiB": 25.8095703125,
      "change_from_prior_MiB": 0.0
    },
    {
      "dataset": "P12",
      "model": "APN",
      "profile_seed": 2024,
      "parameters": 6701,
      "peak_inference_allocated_bytes": 32717824,
      "peak_inference_MiB": 31.2021484375,
      "batch_peaks_MiB": [
        31.2021484375,
        31.2021484375,
        31.2021484375
      ],
      "mse_mean": 0.29469662308692934,
      "mse_sample_sd": 0.0030969421416919586,
      "mae_mean": 0.360995751619339,
      "mae_sample_sd": 0.006100128975734058,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 27008,
      "checkpoint_sha256": "7d787092323630f6c45cd415489c4929991822514329fce3d1afb666b5a83d85",
      "cuda_ms": {
        "mean": 0.7636609085400899,
        "sample_sd": 0.04612773017434978,
        "minimum": 0.696448028087616,
        "maximum": 1.0075839757919312,
        "calls": 300
      },
      "wall_ms": {
        "mean": 0.776815228164196,
        "sample_sd": 0.0480710902850646
      },
      "input": [
        {
          "history_sha256": "cbc92d4b23d44d65f1595e08af94044c3a3be7d40e812d20e55f525cb49c80ec",
          "target_sha256": "3818c6ebf5645128a5e51d557369bfbdfcacc7980625789536d682e05ac3a858",
          "history_points": 8681,
          "target_points": 694,
          "sample_ids_sha256": "740bb537d32dced6322c269606a319455ca9f85f43a396ec94ae74b7d6824e8b"
        },
        {
          "history_sha256": "f4524985d5167cae92c8fa8aa3008f67c9086d9df735cadd3d3988d7b7a653c6",
          "target_sha256": "045864bac4420a56d2312659584a0afb97d791fb5f2f4b5cad8fc9aed82d2d3d",
          "history_points": 7888,
          "target_points": 631,
          "sample_ids_sha256": "d305d219371d18704a4f890f153e86914fba655e0a1d66b7b0effec693580edf"
        },
        {
          "history_sha256": "25a099cf77ae603f08d2960d756c7559dc0aff5019f43d9b1ffe94b556ecf527",
          "target_sha256": "47c9414361d82367d7f0cec8d67e6d405bbbe9173d738458ab2aa4e33fddcd12",
          "history_points": 8314,
          "target_points": 684,
          "sample_ids_sha256": "a77a4d01c4bd069e967f38327cc880acdec34bc11374e3c68041aabbec1ffde8"
        }
      ],
      "batch_worker_pids": [
        246270,
        246286,
        246306
      ],
      "previous_measurement_MiB": 31.2021484375,
      "change_from_prior_MiB": 0.0
    },
    {
      "dataset": "P12",
      "model": "KAFNet",
      "profile_seed": 2024,
      "parameters": 65775,
      "peak_inference_allocated_bytes": 16992256,
      "peak_inference_MiB": 16.205078125,
      "batch_peaks_MiB": [
        16.205078125,
        16.205078125,
        16.205078125
      ],
      "mse_mean": 0.29632579280003496,
      "mse_sample_sd": 0.001691492145190927,
      "mae_mean": 0.3629652526901172,
      "mae_sample_sd": 0.004341732615305016,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 27008,
      "checkpoint_sha256": "20edd7daaa49fc65f9ec69eff98d0d81445abba4102def46ec0489470e78ae20",
      "cuda_ms": {
        "mean": 1.4432983469963074,
        "sample_sd": 0.11346037902768635,
        "minimum": 1.371999979019165,
        "maximum": 2.956831932067871,
        "calls": 300
      },
      "wall_ms": {
        "mean": 1.4605346570412319,
        "sample_sd": 0.11424900917365668
      },
      "input": [
        {
          "history_sha256": "cbc92d4b23d44d65f1595e08af94044c3a3be7d40e812d20e55f525cb49c80ec",
          "target_sha256": "3818c6ebf5645128a5e51d557369bfbdfcacc7980625789536d682e05ac3a858",
          "history_points": 8681,
          "target_points": 694,
          "sample_ids_sha256": "740bb537d32dced6322c269606a319455ca9f85f43a396ec94ae74b7d6824e8b"
        },
        {
          "history_sha256": "f4524985d5167cae92c8fa8aa3008f67c9086d9df735cadd3d3988d7b7a653c6",
          "target_sha256": "045864bac4420a56d2312659584a0afb97d791fb5f2f4b5cad8fc9aed82d2d3d",
          "history_points": 7888,
          "target_points": 631,
          "sample_ids_sha256": "d305d219371d18704a4f890f153e86914fba655e0a1d66b7b0effec693580edf"
        },
        {
          "history_sha256": "25a099cf77ae603f08d2960d756c7559dc0aff5019f43d9b1ffe94b556ecf527",
          "target_sha256": "47c9414361d82367d7f0cec8d67e6d405bbbe9173d738458ab2aa4e33fddcd12",
          "history_points": 8314,
          "target_points": 684,
          "sample_ids_sha256": "a77a4d01c4bd069e967f38327cc880acdec34bc11374e3c68041aabbec1ffde8"
        }
      ],
      "batch_worker_pids": [
        246321,
        246340,
        246356
      ]
    },
    {
      "dataset": "P12",
      "model": "GraFITi",
      "profile_seed": 2024,
      "parameters": 499585,
      "peak_inference_allocated_bytes": 85074432,
      "peak_inference_MiB": 81.13330078125,
      "batch_peaks_MiB": [
        80.5810546875,
        81.13330078125,
        78.970703125
      ],
      "mse_mean": 0.2873345673084259,
      "mse_sample_sd": 0.002128070741202789,
      "mae_mean": 0.3530700206756592,
      "mae_sample_sd": 0.002143453693487147,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 27008,
      "checkpoint_sha256": "237f464c806b35a03f0f8af257ee0804f0605d48801f35e56dbbb01c91967286",
      "cuda_ms": {
        "mean": 14.790903771718343,
        "sample_sd": 0.7335525073327264,
        "minimum": 14.288991928100586,
        "maximum": 20.388063430786133,
        "calls": 300
      },
      "wall_ms": {
        "mean": 14.803809635341167,
        "sample_sd": 0.73506306185908
      },
      "input": [
        {
          "history_sha256": "cbc92d4b23d44d65f1595e08af94044c3a3be7d40e812d20e55f525cb49c80ec",
          "target_sha256": "3818c6ebf5645128a5e51d557369bfbdfcacc7980625789536d682e05ac3a858",
          "history_points": 8681,
          "target_points": 694,
          "sample_ids_sha256": "740bb537d32dced6322c269606a319455ca9f85f43a396ec94ae74b7d6824e8b"
        },
        {
          "history_sha256": "f4524985d5167cae92c8fa8aa3008f67c9086d9df735cadd3d3988d7b7a653c6",
          "target_sha256": "045864bac4420a56d2312659584a0afb97d791fb5f2f4b5cad8fc9aed82d2d3d",
          "history_points": 7888,
          "target_points": 631,
          "sample_ids_sha256": "d305d219371d18704a4f890f153e86914fba655e0a1d66b7b0effec693580edf"
        },
        {
          "history_sha256": "25a099cf77ae603f08d2960d756c7559dc0aff5019f43d9b1ffe94b556ecf527",
          "target_sha256": "47c9414361d82367d7f0cec8d67e6d405bbbe9173d738458ab2aa4e33fddcd12",
          "history_points": 8314,
          "target_points": 684,
          "sample_ids_sha256": "a77a4d01c4bd069e967f38327cc880acdec34bc11374e3c68041aabbec1ffde8"
        }
      ],
      "batch_worker_pids": [
        245656,
        245675,
        245696
      ]
    },
    {
      "dataset": "P12",
      "model": "Warpformer",
      "profile_seed": 2024,
      "parameters": 185607,
      "peak_inference_allocated_bytes": 150489088,
      "peak_inference_MiB": 143.517578125,
      "batch_peaks_MiB": [
        143.517578125,
        143.517578125,
        143.517578125
      ],
      "mse_mean": 0.2888021945953369,
      "mse_sample_sd": 0.001413815014900553,
      "mae_mean": 0.35564902424812317,
      "mae_sample_sd": 0.0009508188680648565,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 27008,
      "checkpoint_sha256": "ed903cf923061459fb8ad509f0925ee1126b56668918bb07c0ebd873906e8f75",
      "cuda_ms": {
        "mean": 10.275560019810994,
        "sample_sd": 0.8371017578709093,
        "minimum": 9.764543533325195,
        "maximum": 16.558944702148438,
        "calls": 300
      },
      "wall_ms": {
        "mean": 10.28684147944053,
        "sample_sd": 0.8374805180244967
      },
      "input": [
        {
          "history_sha256": "cbc92d4b23d44d65f1595e08af94044c3a3be7d40e812d20e55f525cb49c80ec",
          "target_sha256": "3818c6ebf5645128a5e51d557369bfbdfcacc7980625789536d682e05ac3a858",
          "history_points": 8681,
          "target_points": 694,
          "sample_ids_sha256": "740bb537d32dced6322c269606a319455ca9f85f43a396ec94ae74b7d6824e8b"
        },
        {
          "history_sha256": "f4524985d5167cae92c8fa8aa3008f67c9086d9df735cadd3d3988d7b7a653c6",
          "target_sha256": "045864bac4420a56d2312659584a0afb97d791fb5f2f4b5cad8fc9aed82d2d3d",
          "history_points": 7888,
          "target_points": 631,
          "sample_ids_sha256": "d305d219371d18704a4f890f153e86914fba655e0a1d66b7b0effec693580edf"
        },
        {
          "history_sha256": "25a099cf77ae603f08d2960d756c7559dc0aff5019f43d9b1ffe94b556ecf527",
          "target_sha256": "47c9414361d82367d7f0cec8d67e6d405bbbe9173d738458ab2aa4e33fddcd12",
          "history_points": 8314,
          "target_points": 684,
          "sample_ids_sha256": "a77a4d01c4bd069e967f38327cc880acdec34bc11374e3c68041aabbec1ffde8"
        }
      ],
      "batch_worker_pids": [
        245713,
        245748,
        245769
      ]
    },
    {
      "dataset": "MIMIC_III",
      "model": "TRCF",
      "profile_seed": 2024,
      "parameters": 19332,
      "peak_inference_allocated_bytes": 67027968,
      "peak_inference_MiB": 63.9228515625,
      "batch_peaks_MiB": [
        63.9228515625,
        63.9228515625,
        63.9228515625
      ],
      "mse_mean": 0.4042812272403132,
      "mse_sample_sd": 0.0033050922962502153,
      "mae_mean": 0.3815985468730299,
      "mae_sample_sd": 0.0008306601494239436,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 23015,
      "checkpoint_sha256": "e0c72046dd9ab43c6eff76e3a1dfba9ad034cab63ed2779b0e6c76cf97649dd5",
      "cuda_ms": {
        "mean": 3.881785380045573,
        "sample_sd": 0.3881586423109293,
        "minimum": 3.7380800247192383,
        "maximum": 7.597248077392578,
        "calls": 300
      },
      "wall_ms": {
        "mean": 3.898876247306665,
        "sample_sd": 0.3987414853392462
      },
      "input": [
        {
          "history_sha256": "0b5cc121a977dfa59603d867d7c2f240844dec6954ef54bc82c64146a619d863",
          "target_sha256": "378cbc3a1546c8289c94466eb0206a0fc3dd5a8de77c50239f14b94790931b87",
          "history_points": 3847,
          "target_points": 345,
          "sample_ids_sha256": "ef6b1e80a5b6b870f0300920e48db4452d38212132579619bc2a8aca0dc264a9"
        },
        {
          "history_sha256": "37dfc5a6afc01d50cd7992aaadfc0d747b70f0ab040cadd6e85c289fe82eb1fa",
          "target_sha256": "36928d6cb9b16cdbd9adb6920312adcf7f6fb0ff485b5b9d9d054316914bb7b7",
          "history_points": 4387,
          "target_points": 370,
          "sample_ids_sha256": "ec0be77cd9c850f2a249b93776cd70c866b5ced0389b6cd9ec3128846262268d"
        },
        {
          "history_sha256": "a5ff3d0827ef7c0103c755b61445560474ee402c010ff281105131a8a221e4d8",
          "target_sha256": "d496ce68891be91f3dbd08c970539ed46124119a25ca7403bc2f9d97162f96cb",
          "history_points": 4081,
          "target_points": 413,
          "sample_ids_sha256": "39f781829009760eedb3bb3a68192f9d23afd861f39aa79434a81fac3eb83d7b"
        }
      ],
      "batch_worker_pids": [
        245784,
        245810,
        245835
      ],
      "previous_measurement_MiB": 63.9228515625,
      "change_from_prior_MiB": 0.0
    },
    {
      "dataset": "MIMIC_III",
      "model": "APN",
      "profile_seed": 2024,
      "parameters": 13777,
      "peak_inference_allocated_bytes": 203253760,
      "peak_inference_MiB": 193.837890625,
      "batch_peaks_MiB": [
        193.837890625,
        193.837890625,
        193.837890625
      ],
      "mse_mean": 0.43226860761642455,
      "mse_sample_sd": 0.005553079790956234,
      "mae_mean": 0.39798014163970946,
      "mae_sample_sd": 0.003021874474440176,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 23015,
      "checkpoint_sha256": "72c14048420400884be2b1e122a5a9c98b79ce101bfbad72fa89cc02e3e23599",
      "cuda_ms": {
        "mean": 1.0544649604956309,
        "sample_sd": 0.08279331480617794,
        "minimum": 1.0130560398101807,
        "maximum": 1.9820480346679688,
        "calls": 300
      },
      "wall_ms": {
        "mean": 1.0671710098783176,
        "sample_sd": 0.08520004902791153
      },
      "input": [
        {
          "history_sha256": "0b5cc121a977dfa59603d867d7c2f240844dec6954ef54bc82c64146a619d863",
          "target_sha256": "378cbc3a1546c8289c94466eb0206a0fc3dd5a8de77c50239f14b94790931b87",
          "history_points": 3847,
          "target_points": 345,
          "sample_ids_sha256": "ef6b1e80a5b6b870f0300920e48db4452d38212132579619bc2a8aca0dc264a9"
        },
        {
          "history_sha256": "37dfc5a6afc01d50cd7992aaadfc0d747b70f0ab040cadd6e85c289fe82eb1fa",
          "target_sha256": "36928d6cb9b16cdbd9adb6920312adcf7f6fb0ff485b5b9d9d054316914bb7b7",
          "history_points": 4387,
          "target_points": 370,
          "sample_ids_sha256": "ec0be77cd9c850f2a249b93776cd70c866b5ced0389b6cd9ec3128846262268d"
        },
        {
          "history_sha256": "a5ff3d0827ef7c0103c755b61445560474ee402c010ff281105131a8a221e4d8",
          "target_sha256": "d496ce68891be91f3dbd08c970539ed46124119a25ca7403bc2f9d97162f96cb",
          "history_points": 4081,
          "target_points": 413,
          "sample_ids_sha256": "39f781829009760eedb3bb3a68192f9d23afd861f39aa79434a81fac3eb83d7b"
        }
      ],
      "batch_worker_pids": [
        245856,
        245880,
        245905
      ],
      "previous_measurement_MiB": 193.837890625,
      "change_from_prior_MiB": 0.0
    },
    {
      "dataset": "MIMIC_III",
      "model": "KAFNet",
      "profile_seed": 2024,
      "parameters": 65775,
      "peak_inference_allocated_bytes": 35998720,
      "peak_inference_MiB": 34.3310546875,
      "batch_peaks_MiB": [
        34.3193359375,
        34.3193359375,
        34.3310546875
      ],
      "mse_mean": 0.44723315795657903,
      "mse_sample_sd": 0.030177514037814795,
      "mae_mean": 0.40516044775775106,
      "mae_sample_sd": 0.021055302055659694,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 23015,
      "checkpoint_sha256": "50a5e4eaaced8bdb5adba49bdd7464c9aeac11f67eb6abd46a384c924871e0bc",
      "cuda_ms": {
        "mean": 1.4952311436335246,
        "sample_sd": 0.22222526180821192,
        "minimum": 1.3734079599380493,
        "maximum": 4.130911827087402,
        "calls": 300
      },
      "wall_ms": {
        "mean": 1.5118253479401271,
        "sample_sd": 0.22538519974433188
      },
      "input": [
        {
          "history_sha256": "0b5cc121a977dfa59603d867d7c2f240844dec6954ef54bc82c64146a619d863",
          "target_sha256": "378cbc3a1546c8289c94466eb0206a0fc3dd5a8de77c50239f14b94790931b87",
          "history_points": 3847,
          "target_points": 345,
          "sample_ids_sha256": "ef6b1e80a5b6b870f0300920e48db4452d38212132579619bc2a8aca0dc264a9"
        },
        {
          "history_sha256": "37dfc5a6afc01d50cd7992aaadfc0d747b70f0ab040cadd6e85c289fe82eb1fa",
          "target_sha256": "36928d6cb9b16cdbd9adb6920312adcf7f6fb0ff485b5b9d9d054316914bb7b7",
          "history_points": 4387,
          "target_points": 370,
          "sample_ids_sha256": "ec0be77cd9c850f2a249b93776cd70c866b5ced0389b6cd9ec3128846262268d"
        },
        {
          "history_sha256": "a5ff3d0827ef7c0103c755b61445560474ee402c010ff281105131a8a221e4d8",
          "target_sha256": "d496ce68891be91f3dbd08c970539ed46124119a25ca7403bc2f9d97162f96cb",
          "history_points": 4081,
          "target_points": 413,
          "sample_ids_sha256": "39f781829009760eedb3bb3a68192f9d23afd861f39aa79434a81fac3eb83d7b"
        }
      ],
      "batch_worker_pids": [
        245924,
        245951,
        245976
      ]
    },
    {
      "dataset": "MIMIC_III",
      "model": "GraFITi",
      "profile_seed": 2024,
      "parameters": 3968257,
      "peak_inference_allocated_bytes": 205943296,
      "peak_inference_MiB": 196.40283203125,
      "batch_peaks_MiB": [
        196.40283203125,
        169.177734375,
        190.36669921875
      ],
      "mse_mean": 0.43610923290252684,
      "mse_sample_sd": 0.022784944723719853,
      "mae_mean": 0.4064578413963318,
      "mae_sample_sd": 0.017719286588659306,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 23015,
      "checkpoint_sha256": "35572f543305beb4c09ad61cc8505eeeff90a1e2ba602210d5a315629a856cb9",
      "cuda_ms": {
        "mean": 18.51192174911499,
        "sample_sd": 1.233825271070006,
        "minimum": 17.843807220458984,
        "maximum": 24.865856170654297,
        "calls": 300
      },
      "wall_ms": {
        "mean": 18.52761410176754,
        "sample_sd": 1.2363322736761164
      },
      "input": [
        {
          "history_sha256": "0b5cc121a977dfa59603d867d7c2f240844dec6954ef54bc82c64146a619d863",
          "target_sha256": "378cbc3a1546c8289c94466eb0206a0fc3dd5a8de77c50239f14b94790931b87",
          "history_points": 3847,
          "target_points": 345,
          "sample_ids_sha256": "ef6b1e80a5b6b870f0300920e48db4452d38212132579619bc2a8aca0dc264a9"
        },
        {
          "history_sha256": "37dfc5a6afc01d50cd7992aaadfc0d747b70f0ab040cadd6e85c289fe82eb1fa",
          "target_sha256": "36928d6cb9b16cdbd9adb6920312adcf7f6fb0ff485b5b9d9d054316914bb7b7",
          "history_points": 4387,
          "target_points": 370,
          "sample_ids_sha256": "ec0be77cd9c850f2a249b93776cd70c866b5ced0389b6cd9ec3128846262268d"
        },
        {
          "history_sha256": "a5ff3d0827ef7c0103c755b61445560474ee402c010ff281105131a8a221e4d8",
          "target_sha256": "d496ce68891be91f3dbd08c970539ed46124119a25ca7403bc2f9d97162f96cb",
          "history_points": 4081,
          "target_points": 413,
          "sample_ids_sha256": "39f781829009760eedb3bb3a68192f9d23afd861f39aa79434a81fac3eb83d7b"
        }
      ],
      "batch_worker_pids": [
        246004,
        246048,
        246090
      ]
    },
    {
      "dataset": "MIMIC_III",
      "model": "Warpformer",
      "profile_seed": 2024,
      "parameters": 1667331,
      "peak_inference_allocated_bytes": 3481781760,
      "peak_inference_MiB": 3320.48583984375,
      "batch_peaks_MiB": [
        3320.48583984375,
        3320.48583984375,
        3320.48583984375
      ],
      "mse_mean": 0.4288758158683777,
      "mse_sample_sd": 0.013442104763763452,
      "mae_mean": 0.3940687656402588,
      "mae_sample_sd": 0.006696766115228841,
      "accuracy_seed_count": 5,
      "accuracy_seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ],
      "profile_batch_size": 32,
      "validation_batch_count": 3,
      "test_target_count": 23015,
      "checkpoint_sha256": "8fa7b9397fa878ba9eae48069ab9063a417ae70b795fbbd8d9d8898670fe4568",
      "cuda_ms": {
        "mean": 73.89560254414876,
        "sample_sd": 8.482484114791053,
        "minimum": 62.26464080810547,
        "maximum": 86.35874938964844,
        "calls": 300
      },
      "wall_ms": {
        "mean": 73.91486500700314,
        "sample_sd": 8.48448449467256
      },
      "input": [
        {
          "history_sha256": "0b5cc121a977dfa59603d867d7c2f240844dec6954ef54bc82c64146a619d863",
          "target_sha256": "378cbc3a1546c8289c94466eb0206a0fc3dd5a8de77c50239f14b94790931b87",
          "history_points": 3847,
          "target_points": 345,
          "sample_ids_sha256": "ef6b1e80a5b6b870f0300920e48db4452d38212132579619bc2a8aca0dc264a9"
        },
        {
          "history_sha256": "37dfc5a6afc01d50cd7992aaadfc0d747b70f0ab040cadd6e85c289fe82eb1fa",
          "target_sha256": "36928d6cb9b16cdbd9adb6920312adcf7f6fb0ff485b5b9d9d054316914bb7b7",
          "history_points": 4387,
          "target_points": 370,
          "sample_ids_sha256": "ec0be77cd9c850f2a249b93776cd70c866b5ced0389b6cd9ec3128846262268d"
        },
        {
          "history_sha256": "a5ff3d0827ef7c0103c755b61445560474ee402c010ff281105131a8a221e4d8",
          "target_sha256": "d496ce68891be91f3dbd08c970539ed46124119a25ca7403bc2f9d97162f96cb",
          "history_points": 4081,
          "target_points": 413,
          "sample_ids_sha256": "39f781829009760eedb3bb3a68192f9d23afd861f39aa79434a81fac3eb83d7b"
        }
      ],
      "batch_worker_pids": [
        246113,
        246143,
        246170
      ]
    }
  ],
  "plotted_values": [
    {
      "dataset": "P12",
      "model": "TRCF",
      "x": 3.804284685452779,
      "y": 0.2872067722097301,
      "sample_sd": 0.0002672969982181885,
      "memory_MiB": 25.8095703125,
      "area_pt_squared": 309.71484375
    },
    {
      "dataset": "P12",
      "model": "APN",
      "x": 0.7636609085400899,
      "y": 0.29469662308692934,
      "sample_sd": 0.0030969421416919586,
      "memory_MiB": 31.2021484375,
      "area_pt_squared": 374.42578125
    },
    {
      "dataset": "P12",
      "model": "KAFNet",
      "x": 1.4432983469963074,
      "y": 0.29632579280003496,
      "sample_sd": 0.001691492145190927,
      "memory_MiB": 16.205078125,
      "area_pt_squared": 194.4609375
    },
    {
      "dataset": "P12",
      "model": "GraFITi",
      "x": 14.790903771718343,
      "y": 0.2873345673084259,
      "sample_sd": 0.002128070741202789,
      "memory_MiB": 81.13330078125,
      "area_pt_squared": 973.599609375
    },
    {
      "dataset": "P12",
      "model": "Warpformer",
      "x": 10.275560019810994,
      "y": 0.2888021945953369,
      "sample_sd": 0.001413815014900553,
      "memory_MiB": 143.517578125,
      "area_pt_squared": 1722.2109375
    },
    {
      "dataset": "MIMIC_III",
      "model": "TRCF",
      "x": 3.881785380045573,
      "y": 0.4042812272403132,
      "sample_sd": 0.0033050922962502153,
      "memory_MiB": 63.9228515625,
      "area_pt_squared": 70.31513671875001
    },
    {
      "dataset": "MIMIC_III",
      "model": "APN",
      "x": 1.0544649604956309,
      "y": 0.43226860761642455,
      "sample_sd": 0.005553079790956234,
      "memory_MiB": 193.837890625,
      "area_pt_squared": 213.22167968750003
    },
    {
      "dataset": "MIMIC_III",
      "model": "KAFNet",
      "x": 1.4952311436335246,
      "y": 0.44723315795657903,
      "sample_sd": 0.030177514037814795,
      "memory_MiB": 34.3310546875,
      "area_pt_squared": 37.76416015625
    },
    {
      "dataset": "MIMIC_III",
      "model": "GraFITi",
      "x": 18.51192174911499,
      "y": 0.43610923290252684,
      "sample_sd": 0.022784944723719853,
      "memory_MiB": 196.40283203125,
      "area_pt_squared": 216.04311523437502
    },
    {
      "dataset": "MIMIC_III",
      "model": "Warpformer",
      "x": 73.89560254414876,
      "y": 0.4288758158683777,
      "sample_sd": 0.013442104763763452,
      "memory_MiB": 3320.48583984375,
      "area_pt_squared": 3652.5344238281255
    }
  ]
}


==> figures/retention.sources.json <==
{
  "caption": "Test errors under retraining at nominal historical retention schedules r=0.25/0.5/1. The x-axis reports the realized test-history retention, because ceil(r*n) observations are preserved per nonempty variable. The same deterministic nested masks are used across methods and optimization seeds in training, validation and test; future targets/queries are unchanged. Lines show five-seed means and bands one sample SD.",
  "seeds": [
    2024,
    2025,
    2026,
    2027,
    2028
  ],
  "minimum_font_pt": 7.5,
  "fonts": [
    "Arial",
    "Helvetica",
    "DejaVu Sans"
  ],
  "math_font": "stixsans",
  "rendered_label_bounds_checked": true,
  "inputs": {
    "figures/data/appendix.per_seed.csv": "6161ce1a71ca792d37c45e5fb5776f470196810b35f1715ffe33e9d6cf477889",
    "scripts/plot_appendix_common.py": "26f66857a9fbfb671a4248bd7114c1734eb14d81979b3e35158a6871b1299004",
    "scripts/plot_retention.py": "92d406fb48fa6fa7e45aa4931d15bf91ddf3c2344c0bbe165e3d5217ecf64d85"
  }
}


==> figures/retention.values.json <==
[
  {
    "lines": [
      {
        "x": [
          25.687949030771318,
          50.48800325335502,
          100.0
        ],
        "y": [
          0.17327238741138898,
          0.16384766753697655,
          0.14305143055734285
        ]
      },
      {
        "x": [
          25.687949030771318,
          50.48800325335502,
          100.0
        ],
        "y": [
          0.1727391846608112,
          0.16243893992403297,
          0.1375251647481806
        ]
      },
      {
        "x": [
          25.687949030771318,
          50.48800325335502,
          100.0
        ],
        "y": [
          0.1786388936082949,
          0.16598960956496558,
          0.14443944436169215
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              25.687949030771318,
              0.1912469670672374
            ],
            [
              25.687949030771318,
              0.15529780775554056
            ],
            [
              50.48800325335502,
              0.14951600466621334
            ],
            [
              100.0,
              0.1324761157650848
            ],
            [
              100.0,
              0.15362674534960089
            ],
            [
              100.0,
              0.15362674534960089
            ],
            [
              50.48800325335502,
              0.17817933040773976
            ],
            [
              25.687949030771318,
              0.1912469670672374
            ],
            [
              25.687949030771318,
              0.1912469670672374
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              25.687949030771318,
              0.18662265233778466
            ],
            [
              25.687949030771318,
              0.15885571698383774
            ],
            [
              50.48800325335502,
              0.14749066541474246
            ],
            [
              100.0,
              0.1307266030963181
            ],
            [
              100.0,
              0.14432372640004312
            ],
            [
              100.0,
              0.14432372640004312
            ],
            [
              50.48800325335502,
              0.17738721443332348
            ],
            [
              25.687949030771318,
              0.18662265233778466
            ],
            [
              25.687949030771318,
              0.18662265233778466
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              25.687949030771318,
              0.19535780928644197
            ],
            [
              25.687949030771318,
              0.16191997793014784
            ],
            [
              50.48800325335502,
              0.15042308987943273
            ],
            [
              100.0,
              0.13260096859730577
            ],
            [
              100.0,
              0.15627792012607852
            ],
            [
              100.0,
              0.15627792012607852
            ],
            [
              50.48800325335502,
              0.18155612925049844
            ],
            [
              25.687949030771318,
              0.19535780928644197
            ],
            [
              25.687949030771318,
              0.19535780928644197
            ]
          ]
        ]
      }
    ],
    "xlim": [
      21.972346482309884,
      103.71560254846143
    ],
    "ylim": [
      0.1274950427868119,
      0.19858936959594817
    ]
  },
  {
    "lines": [
      {
        "x": [
          40.63127632813592,
          58.877198586516,
          100.0
        ],
        "y": [
          0.4609756682587167,
          0.43555761643157587,
          0.40428122724031323
        ]
      },
      {
        "x": [
          40.63127632813592,
          58.877198586516,
          100.0
        ],
        "y": [
          0.4595616046384947,
          0.43385232888050035,
          0.4055856106406132
        ]
      },
      {
        "x": [
          40.63127632813592,
          58.877198586516,
          100.0
        ],
        "y": [
          0.4584525787146081,
          0.4346173914507325,
          0.40417523038461545
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              40.63127632813592,
              0.46194163726845705
            ],
            [
              40.63127632813592,
              0.4600096992489764
            ],
            [
              58.877198586516,
              0.4324992089622444
            ],
            [
              100.0,
              0.40097613494406303
            ],
            [
              100.0,
              0.40758631953656344
            ],
            [
              100.0,
              0.40758631953656344
            ],
            [
              58.877198586516,
              0.4386160239009073
            ],
            [
              40.63127632813592,
              0.46194163726845705
            ],
            [
              40.63127632813592,
              0.46194163726845705
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              40.63127632813592,
              0.46120384407571197
            ],
            [
              40.63127632813592,
              0.45791936520127746
            ],
            [
              58.877198586516,
              0.43147696709694244
            ],
            [
              100.0,
              0.4034234458185384
            ],
            [
              100.0,
              0.40774777546268803
            ],
            [
              100.0,
              0.40774777546268803
            ],
            [
              58.877198586516,
              0.43622769066405825
            ],
            [
              40.63127632813592,
              0.46120384407571197
            ],
            [
              40.63127632813592,
              0.46120384407571197
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              40.63127632813592,
              0.4600414780304003
            ],
            [
              40.63127632813592,
              0.4568636793988159
            ],
            [
              58.877198586516,
              0.43074413069419465
            ],
            [
              100.0,
              0.40201181839107886
            ],
            [
              100.0,
              0.40633864237815204
            ],
            [
              100.0,
              0.40633864237815204
            ],
            [
              58.877198586516,
              0.4384906522072704
            ],
            [
              40.63127632813592,
              0.4600414780304003
            ],
            [
              40.63127632813592,
              0.4600414780304003
            ]
          ]
        ]
      }
    ],
    "xlim": [
      37.66284014454271,
      102.9684361835932
    ],
    "ylim": [
      0.39792785982784334,
      0.46498991238467674
    ]
  },
  {
    "lines": [
      {
        "x": [
          25.687949030771318,
          50.48800325335502,
          100.0
        ],
        "y": [
          0.26977329299096825,
          0.26400855185625993,
          0.25237225196121826
        ]
      },
      {
        "x": [
          25.687949030771318,
          50.48800325335502,
          100.0
        ],
        "y": [
          0.2752325635099703,
          0.26666827516670777,
          0.2478959159986318
        ]
      },
      {
        "x": [
          25.687949030771318,
          50.48800325335502,
          100.0
        ],
        "y": [
          0.272370779660085,
          0.2659139343922067,
          0.2512333647651679
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              25.687949030771318,
              0.2853359272852681
            ],
            [
              25.687949030771318,
              0.2542106586966684
            ],
            [
              50.48800325335502,
              0.2524758359476012
            ],
            [
              100.0,
              0.2467512151149802
            ],
            [
              100.0,
              0.2579932888074563
            ],
            [
              100.0,
              0.2579932888074563
            ],
            [
              50.48800325335502,
              0.27554126776491866
            ],
            [
              25.687949030771318,
              0.2853359272852681
            ],
            [
              25.687949030771318,
              0.2853359272852681
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              25.687949030771318,
              0.28414122517043894
            ],
            [
              25.687949030771318,
              0.2663239018495016
            ],
            [
              50.48800325335502,
              0.25537924101372805
            ],
            [
              100.0,
              0.24187866861115756
            ],
            [
              100.0,
              0.2539131633861061
            ],
            [
              100.0,
              0.2539131633861061
            ],
            [
              50.48800325335502,
              0.2779573093196875
            ],
            [
              25.687949030771318,
              0.28414122517043894
            ],
            [
              25.687949030771318,
              0.28414122517043894
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              25.687949030771318,
              0.2826506432299171
            ],
            [
              25.687949030771318,
              0.26209091609025287
            ],
            [
              50.48800325335502,
              0.255196559343837
            ],
            [
              100.0,
              0.24562879968074205
            ],
            [
              100.0,
              0.25683792984959375
            ],
            [
              100.0,
              0.25683792984959375
            ],
            [
              50.48800325335502,
              0.27663130944057635
            ],
            [
              25.687949030771318,
              0.2826506432299171
            ],
            [
              25.687949030771318,
              0.2826506432299171
            ]
          ]
        ]
      }
    ],
    "xlim": [
      21.972346482309884,
      103.71560254846143
    ],
    "ylim": [
      0.23970580567745203,
      0.2875087902189736
    ]
  },
  {
    "lines": [
      {
        "x": [
          40.63127632813592,
          58.877198586516,
          100.0
        ],
        "y": [
          0.4211639527069824,
          0.40437700179275005,
          0.3815985468730299
        ]
      },
      {
        "x": [
          40.63127632813592,
          58.877198586516,
          100.0
        ],
        "y": [
          0.42185931429360907,
          0.4045709195324284,
          0.38274989956052086
        ]
      },
      {
        "x": [
          40.63127632813592,
          58.877198586516,
          100.0
        ],
        "y": [
          0.4207270991166355,
          0.40410515784371953,
          0.381581274613284
        ]
      }
    ],
    "collections": [
      {
        "paths": [
          [
            [
              40.63127632813592,
              0.42238319243726086
            ],
            [
              40.63127632813592,
              0.419944712976704
            ],
            [
              58.877198586516,
              0.4033163317730211
            ],
            [
              100.0,
              0.38076788672360595
            ],
            [
              100.0,
              0.38242920702245387
            ],
            [
              100.0,
              0.38242920702245387
            ],
            [
              58.877198586516,
              0.405437671812479
            ],
            [
              40.63127632813592,
              0.42238319243726086
            ],
            [
              40.63127632813592,
              0.42238319243726086
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              40.63127632813592,
              0.4238547908153042
            ],
            [
              40.63127632813592,
              0.41986383777191394
            ],
            [
              58.877198586516,
              0.4035688835148218
            ],
            [
              100.0,
              0.38149878576507185
            ],
            [
              100.0,
              0.38400101335596987
            ],
            [
              100.0,
              0.38400101335596987
            ],
            [
              58.877198586516,
              0.40557295555003503
            ],
            [
              40.63127632813592,
              0.4238547908153042
            ],
            [
              40.63127632813592,
              0.4238547908153042
            ]
          ]
        ]
      },
      {
        "paths": [
          [
            [
              40.63127632813592,
              0.4219452378307404
            ],
            [
              40.63127632813592,
              0.41950896040253055
            ],
            [
              58.877198586516,
              0.40295766889614887
            ],
            [
              100.0,
              0.38102889584779365
            ],
            [
              100.0,
              0.38213365337877436
            ],
            [
              100.0,
              0.38213365337877436
            ],
            [
              58.877198586516,
              0.4052526467912902
            ],
            [
              40.63127632813592,
              0.4219452378307404
            ],
            [
              40.63127632813592,
              0.4219452378307404
            ]
          ]
        ]
      }
    ],
    "xlim": [
      37.66284014454271,
      102.9684361835932
    ],
    "ylim": [
      0.37861354151902105,
      0.4260091360198891
    ]
  }
]


==> figures/sensitivity.per_seed.csv <==
dataset,block,variant,parameter,value,seed,split,mse,mae,samples,evaluation_points,parameters,selected_epoch,source,origin,history_observed_before,history_observed_after,actual_history_retention
USHCN,C,full_one_factor_sensitivity,K,32,2024,validation,0.6683785783698215,0.3194613027983083,101,334,6859,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2024,validation,0.6220586784797509,0.3172363524776911,101,334,6587,74,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2028,validation,0.4149903972804995,0.3919861240776936,1913,20874,19332,11,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2026,validation,0.6795440716508685,0.33513327739285137,101,334,6835,62,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2026,validation,0.8009613553292213,0.349352929361923,101,334,6843,27,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2026,validation,0.8037991277349659,0.3492179664442996,101,334,6843,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2028,validation,0.5800970922090221,0.31040947510676825,101,334,6859,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2028,validation,0.6468040327249657,0.32773078392499577,101,334,6587,24,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2024,validation,0.41280110448807283,0.38910431511439325,1913,20874,19332,11,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2027,validation,0.4113967675683848,0.3876196728804055,1913,20874,20356,20,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2026,validation,0.4120589822945429,0.389160176229834,1913,20874,20356,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2025,validation,0.4115809055934335,0.3860873659134446,1913,20874,19332,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2027,validation,0.7841219356893446,0.33730925979862314,101,334,6843,18,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2027,validation,0.7766997773325054,0.3417057373231935,101,334,6843,24,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2027,validation,0.8064953750710847,0.3530920305272598,101,334,6835,21,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2025,validation,0.6163145774109047,0.32050091737580155,101,334,6587,59,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2025,validation,0.6373077240204938,0.3207469019860386,101,334,6859,24,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2028,validation,0.4139401582034631,0.3888822840222416,1913,20874,19348,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2027,validation,0.7829405324220619,0.34036309061248504,101,334,7355,21,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2026,validation,0.4118836146052997,0.3884399380481615,1913,20874,19324,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2028,validation,0.4158131952585845,0.38783419215307274,1913,20874,18820,14,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2026,validation,0.41081881827317274,0.3877485243957864,1913,20874,19332,23,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2024,validation,0.4120735459233542,0.3884031362096203,1913,20874,19348,18,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2024,validation,0.4152375697385184,0.3900208436328445,1913,20874,18820,13,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2025,validation,0.4129571125003791,0.38801442609589587,1913,20874,18820,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2025,validation,0.41353511163428464,0.3890953964799699,1913,20874,19348,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2027,validation,0.41236745883946174,0.3881959278114228,1913,20874,19332,21,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2027,validation,0.4139180879556826,0.38721008565922194,1913,20874,19324,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2026,validation,0.802833780324346,0.3486853694085946,101,334,7355,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2024,validation,0.413598199611534,0.3882326741179259,1913,20874,19324,18,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2025,validation,0.6298694942426103,0.31985986672207983,101,334,7355,59,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2028,validation,0.41407222843261743,0.3874122328008269,1913,20874,19332,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2028,validation,0.41442588600100516,0.38761728106794413,1913,20874,19324,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2026,validation,0.4126872527544671,0.38771432245841897,1913,20874,18820,12,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2026,validation,0.4126326648972458,0.38742706359919254,1913,20874,19348,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2024,validation,0.4121728711350119,0.3872005008199438,1913,20874,19332,18,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2025,validation,0.4122275385725369,0.38645942858159305,1913,20874,19332,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2027,validation,0.41546752183404795,0.38756123209774873,1913,20874,19348,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2028,validation,0.6233003040536061,0.3230912860951381,101,334,7355,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2027,validation,0.4142036046899174,0.38674265116723905,1913,20874,18820,17,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2024,validation,0.6103827975281002,0.316656321878294,101,334,7355,72,input/ablation/fits/USHCN.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2025,validation,0.4094246656950453,0.3865979179108452,1913,20874,19324,29,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2024,validation,0.5187083297157071,0.3202846333562971,101,334,6835,68,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2026,validation,0.8050970231008969,0.3501500341662033,101,334,6587,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2028,validation,0.6407866856612687,0.32395856644579035,101,334,6843,57,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2028,validation,0.6348986017495216,0.3252271884929634,101,334,6843,57,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2026,validation,0.8217340783411456,0.3535962543578562,101,334,6859,28,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2028,validation,0.653780106213679,0.3245986852861807,101,334,6835,58,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2025,validation,0.41492565382090363,0.3868876494551316,1913,20874,20356,15,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2026,validation,0.41387271421879435,0.3876341155305797,1913,20874,19332,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2024,validation,0.6315648299147804,0.31801154149952765,101,334,6843,70,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2024,validation,0.6400462223251262,0.3218228442560948,101,334,6843,74,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2025,validation,0.7958341517078196,0.3457344400802415,101,334,6843,45,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2025,validation,0.591184203106854,0.3153225456303108,101,334,6843,60,input/ablation/fits/USHCN.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2027,validation,0.41098853121702345,0.38749278270181226,1913,20874,19332,21,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2024,validation,0.4143856432601153,0.38901453110585454,1913,20874,20356,13,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2027,validation,0.7982752990900521,0.34735845001470184,101,334,6859,49,input/ablation/fits/USHCN.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2027,validation,0.7840543224138952,0.33774892125881006,101,334,6587,18,input/ablation/fits/USHCN.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2028,validation,0.4173013017192982,0.3882019116786705,1913,20874,20356,19,input/ablation/fits/MIMIC_III.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2025,validation,0.5863709981597333,0.3238459027924402,101,334,6835,60,input/ablation/fits/USHCN.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
USHCN,reference,full,,,2024,validation,0.6108764948832899,0.31629900731324795,101,334,6843,78,input/parent/fits/USHCN.mae0.s2024.json,completed_190_suite,,,
USHCN,reference,full,,,2025,validation,0.6095637963392345,0.31792896519788727,101,334,6843,60,input/parent/fits/USHCN.mae0.s2025.json,completed_190_suite,,,
USHCN,reference,full,,,2026,validation,0.8035548618242215,0.3493018091438773,101,334,6843,28,input/parent/fits/USHCN.mae0.s2026.json,completed_190_suite,,,
USHCN,reference,full,,,2027,validation,0.7828742272520487,0.3386957640843299,101,334,6843,18,input/parent/fits/USHCN.mae0.s2027.json,completed_190_suite,,,
USHCN,reference,full,,,2028,validation,0.6361138934719422,0.3246397952699733,101,334,6843,58,input/parent/fits/USHCN.mae0.s2028.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2024,validation,0.41284099062598045,0.3873371863946507,1913,20874,19332,18,input/parent/fits/MIMIC_III.mae0.s2024.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2025,validation,0.41076979321511387,0.38728213020143687,1913,20874,19332,15,input/parent/fits/MIMIC_III.mae0.s2025.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2026,validation,0.41052011097520696,0.3877220325610259,1913,20874,19332,19,input/parent/fits/MIMIC_III.mae0.s2026.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2027,validation,0.411235854629224,0.3871617180373278,1913,20874,19332,21,input/parent/fits/MIMIC_III.mae0.s2027.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2028,validation,0.41432191623504744,0.38683233812597234,1913,20874,19332,19,input/parent/fits/MIMIC_III.mae0.s2028.json,completed_190_suite,,,
MIMIC_III,C,full,retention,0.25,2024,validation,0.4752777257080272,0.4291840506510498,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.25.s2024.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2025,validation,0.48100910784004786,0.42961867422212935,1913,20874,19332,17,collected/results/fits/MIMIC_III.full.retention0.25.s2025.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2026,validation,0.4783685493573683,0.4304933897299685,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.25.s2026.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2027,validation,0.4839314650622512,0.43148260722663845,1913,20874,19332,13,collected/results/fits/MIMIC_III.full.retention0.25.s2027.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.25,2028,validation,0.4801423800202161,0.4336937771817376,1913,20874,19332,10,collected/results/fits/MIMIC_III.full.retention0.25.s2028.json,story_completion,229635,92485,0.40274783896183075
MIMIC_III,C,full,retention,0.5,2024,validation,0.4402035796516645,0.40875426799452785,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.5.s2024.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2025,validation,0.4437317057889237,0.41037336710647365,1913,20874,19332,21,collected/results/fits/MIMIC_III.full.retention0.5.s2025.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2026,validation,0.44439378292596615,0.41038382220501,1913,20874,19332,23,collected/results/fits/MIMIC_III.full.retention0.5.s2026.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2027,validation,0.44476477896117467,0.40861860498702274,1913,20874,19332,18,collected/results/fits/MIMIC_III.full.retention0.5.s2027.json,story_completion,229635,135130,0.5884555925708189
MIMIC_III,C,full,retention,0.5,2028,validation,0.4425095530719389,0.4105853037720392,1913,20874,19332,19,collected/results/fits/MIMIC_III.full.retention0.5.s2028.json,story_completion,229635,135130,0.5884555925708189
USHCN,C,full,retention,0.25,2024,validation,0.6577748939796758,0.33069463447851694,101,334,6843,64,collected/results/fits/USHCN.full.retention0.25.s2024.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2025,validation,0.8169790375339602,0.3546072684206113,101,334,6843,48,collected/results/fits/USHCN.full.retention0.25.s2025.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2026,validation,0.7120688586778431,0.34602258666725216,101,334,6843,55,collected/results/fits/USHCN.full.retention0.25.s2026.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2027,validation,0.8140273249186095,0.3561154930534477,101,334,6843,66,collected/results/fits/USHCN.full.retention0.25.s2027.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.25,2028,validation,0.8331850572527109,0.3607153159170272,101,334,6843,24,collected/results/fits/USHCN.full.retention0.25.s2028.json,story_completion,26075,6691,0.2566059443911793
USHCN,C,full,retention,0.5,2024,validation,0.626504055730887,0.32281736095999175,101,334,6843,25,collected/results/fits/USHCN.full.retention0.5.s2024.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2025,validation,0.594410553586385,0.3299246301238765,101,334,6843,24,collected/results/fits/USHCN.full.retention0.5.s2025.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2026,validation,0.6453539492373082,0.3311065071580296,101,334,6843,62,collected/results/fits/USHCN.full.retention0.5.s2026.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2027,validation,0.7887268799847473,0.3411307935519311,101,334,6843,21,collected/results/fits/USHCN.full.retention0.5.s2027.json,story_completion,26075,13150,0.5043144774688398
USHCN,C,full,retention,0.5,2028,validation,0.634035187394532,0.3241926955873381,101,334,6843,58,collected/results/fits/USHCN.full.retention0.5.s2028.json,story_completion,26075,13150,0.5043144774688398


==> figures/sensitivity.provenance.json <==
{
  "source": "work/trcf_visual_ablation_20261002/analysis/all_per_seed.csv",
  "sha256": "6161ce1a71ca792d37c45e5fb5776f470196810b35f1715ffe33e9d6cf477889",
  "selected_rows": 90,
  "metrics": [
    "mse",
    "mae"
  ]
}

==> figures/sensitivity.test.per_seed.csv <==
dataset,block,variant,parameter,value,seed,split,mse,mae,samples,evaluation_points,parameters,selected_epoch,source,origin,history_observed_before,history_observed_after,actual_history_retention
USHCN,C,full_one_factor_sensitivity,K,32,2024,test,0.14708080863171408,0.2542597280268598,112,368,6859,58,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2024,test,0.1471845899495109,0.2568045289296171,112,368,6587,74,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2028,test,0.4064032793021038,0.3867752834018049,2125,23015,19332,11,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2026,test,0.1412061499058918,0.24924520169303793,112,368,6835,62,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2026,test,0.13427030359555794,0.24986585188130644,112,368,6843,27,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2026,test,0.1339152486758031,0.24616670149945372,112,368,6843,28,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2028,test,0.15862103791379795,0.2624312612815234,112,368,6859,58,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2028,test,0.15158384009643228,0.2519792502887709,112,368,6587,24,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2024,test,0.4048259624642698,0.38421976128848023,2125,23015,19332,11,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2027,test,0.4045704810238844,0.3829115347883739,2125,23015,20356,20,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2026,test,0.4048746689231914,0.38396914037613816,2125,23015,20356,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2025,test,0.40278561703308385,0.3797143585267941,2125,23015,19332,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2027,test,0.12830803070609687,0.24244105187244713,112,368,6843,18,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2027,test,0.13032256945569567,0.2507185020544769,112,368,6843,24,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2027,test,0.14101978488164918,0.251459502675773,112,368,6835,21,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2025,test,0.1565514285560861,0.25971155622771575,112,368,6587,59,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2025,test,0.1452461529391848,0.2507491683202755,112,368,6859,24,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2028,test,0.40470922718511426,0.38225011744839144,2125,23015,19348,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2027,test,0.12907661691568834,0.24587017671286088,112,368,7355,21,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2026,test,0.4076277656710448,0.3833392187498563,2125,23015,19324,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2028,test,0.4096605171208253,0.3835082059829712,2125,23015,18820,14,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2026,test,0.4048298762431413,0.38175267753353764,2125,23015,19332,23,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2024,test,0.4023229552861049,0.3824437866375488,2125,23015,19348,18,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2024,test,0.40653357968852444,0.38381731525368423,2125,23015,18820,13,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2025,test,0.4053633959699415,0.38173196719736413,2125,23015,18820,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2025,test,0.4025230766709828,0.382646389719932,2125,23015,19348,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2027,test,0.4038439168092335,0.38234919704801973,2125,23015,19332,21,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2027,test,0.41011298083649145,0.3826493467850513,2125,23015,19324,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2026,test,0.1338890533637003,0.24568445451112222,112,368,7355,28,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2024,test,0.4058364734512357,0.38192667470629443,2125,23015,19324,18,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2025,test,0.14970621859808114,0.2560673469130922,112,368,7355,59,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2028,test,0.40582517065957924,0.38130945792638593,2125,23015,19332,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2028,test,0.40619184653621715,0.38194022208498557,2125,23015,19324,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2026,test,0.40639190032509365,0.3806993205485584,2125,23015,18820,12,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2026,test,0.4030665563436997,0.3814757359421717,2125,23015,19348,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2024,test,0.4028023936472185,0.3812769130149817,2125,23015,19332,18,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.2,2025,test,0.4018660866885725,0.3797642509742633,2125,23015,19332,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,32,2027,test,0.40519880085910404,0.3812849966701312,2125,23015,19348,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2028,test,0.15206796916234214,0.25201686768306664,112,368,7355,58,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,16,2027,test,0.4050499473813505,0.3805313425953272,2125,23015,18820,17,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,64,2024,test,0.15068737864449308,0.25858723427897884,112,368,7355,72,input/ablation/test/USHCN.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,K,8,2025,test,0.4036003364937541,0.3821195041694135,2125,23015,19324,29,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2024,test,0.17801292859988194,0.27675148779931275,112,368,6835,68,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2026,test,0.13523400940251243,0.2462884635543046,112,368,6587,28,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2028,test,0.15066036435669353,0.2563309499224567,112,368,6843,57,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2028,test,0.14919148375234087,0.25042145993844,112,368,6843,57,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2026,test,0.135918546817399,0.25437904382124543,112,368,6859,28,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2028,test,0.15016097889165184,0.2601183159681766,112,368,6835,58,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2028.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2025,test,0.4026464223434457,0.38060611684879686,2125,23015,20356,15,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2026,test,0.40625895188852873,0.3809761304944485,2125,23015,19332,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2026.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2024,test,0.1462778329309375,0.256801781244576,112,368,6843,70,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2024,test,0.14527285847374752,0.2566033046814087,112,368,6843,74,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.2,2025,test,0.13599774999002154,0.25310772332443815,112,368,6843,45,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.2.s2025.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,beta,0.05,2025,test,0.1582284582593402,0.26010290714507195,112,368,6843,60,input/ablation/test/USHCN.full_one_factor_sensitivity.beta0.05.s2025.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,beta,0.05,2027,test,0.4021980230978651,0.3809824940422155,2125,23015,19332,21,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.beta0.05.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2024,test,0.40495250245851466,0.3831242341129382,2125,23015,20356,13,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2024.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,32,2027,test,0.1314041728587141,0.2505652140421064,112,368,6859,49,input/ablation/test/USHCN.full_one_factor_sensitivity.K32.s2027.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,G,16,2027,test,0.12928209468513693,0.24535943374402172,112,368,6587,18,input/ablation/test/USHCN.full_one_factor_sensitivity.G16.s2027.json,completed_190_suite,,,
MIMIC_III,C,full_one_factor_sensitivity,G,64,2028,test,0.40578612643743367,0.38229465749395586,2125,23015,20356,19,input/ablation/test/MIMIC_III.full_one_factor_sensitivity.G64.s2028.json,completed_190_suite,,,
USHCN,C,full_one_factor_sensitivity,K,8,2025,test,0.15546648427727564,0.25816009558089403,112,368,6835,60,input/ablation/test/USHCN.full_one_factor_sensitivity.K8.s2025.json,completed_190_suite,,,
USHCN,reference,full,,,2024,test,0.14984054348967815,0.2580299925504495,112,368,6843,78,input/parent/test/USHCN.mae0.s2024.json,completed_190_suite,,,
USHCN,reference,full,,,2025,test,0.15295274416368101,0.2577112755515491,112,368,6843,60,input/parent/test/USHCN.mae0.s2025.json,completed_190_suite,,,
USHCN,reference,full,,,2026,test,0.1338303862873011,0.2472733458119404,112,368,6843,28,input/parent/test/USHCN.mae0.s2026.json,completed_190_suite,,,
USHCN,reference,full,,,2027,test,0.12956231547502262,0.24607087526996824,112,368,6843,18,input/parent/test/USHCN.mae0.s2027.json,completed_190_suite,,,
USHCN,reference,full,,,2028,test,0.14907116337103127,0.2527757706221841,112,368,6843,58,input/parent/test/USHCN.mae0.s2028.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2024,test,0.4040373265763404,0.381769341101286,2125,23015,19332,18,input/parent/test/MIMIC_III.mae0.s2024.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2025,test,0.40107723357310904,0.3813639363776059,2125,23015,19332,15,input/parent/test/MIMIC_III.mae0.s2025.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2026,test,0.4054986801504429,0.3823236877331965,2125,23015,19332,19,input/parent/test/MIMIC_III.mae0.s2026.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2027,test,0.4015623997417754,0.38028521779509855,2125,23015,19332,21,input/parent/test/MIMIC_III.mae0.s2027.json,completed_190_suite,,,
MIMIC_III,reference,full,,,2028,test,0.40923049615989826,0.38225055135796243,2125,23015,19332,19,input/parent/test/MIMIC_III.mae0.s2028.json,completed_190_suite,,,


==> figures/sensitivity.test.provenance.json <==
{
  "source": "work/trcf_visual_ablation_20261002/analysis/all_per_seed.csv",
  "source_sha256": "6161ce1a71ca792d37c45e5fb5776f470196810b35f1715ffe33e9d6cf477889",
  "selected_rows": 70,
  "split": "test",
  "datasets": [
    "USHCN",
    "MIMIC_III"
  ],
  "selection": "full default (parameter empty) or one-factor K/G/beta variants",
  "seeds": [
    2024,
    2025,
    2026,
    2027,
    2028
  ]
}


==> figures/sensitivity_compact.values.json <==
{
  "rows": [
    {
      "dataset": "USHCN",
      "parameter": "K",
      "value": 8,
      "split": "test",
      "mean": 0.15317326531127007,
      "sample_sd": 0.015184371345813892,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "K",
      "value": 16,
      "split": "test",
      "mean": 0.14305143055734282,
      "sample_sd": 0.010575314792258029,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "K",
      "value": 32,
      "split": "test",
      "mean": 0.143654143832162,
      "sample_sd": 0.010585198310865128,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "K",
      "value": 8,
      "split": "test",
      "mean": 0.4066738805977486,
      "sample_sd": 0.002404037651009505,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "K",
      "value": 16,
      "split": "test",
      "mean": 0.4042812272403132,
      "sample_sd": 0.0033050922962502153,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "K",
      "value": 32,
      "split": "test",
      "mean": 0.40356412326900115,
      "sample_sd": 0.001309129732727855,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "G",
      "value": 16,
      "split": "test",
      "mean": 0.14396719253793572,
      "sample_sd": 0.011386928349186101,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "G",
      "value": 32,
      "split": "test",
      "mean": 0.14305143055734282,
      "sample_sd": 0.010575314792258029,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "G",
      "value": 64,
      "split": "test",
      "mean": 0.143085447336861,
      "sample_sd": 0.01076023538222282,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "G",
      "value": 16,
      "split": "test",
      "mean": 0.40659986809714704,
      "sample_sd": 0.001826631786929486,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "G",
      "value": 32,
      "split": "test",
      "mean": 0.4042812272403132,
      "sample_sd": 0.0033050922962502153,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "G",
      "value": 64,
      "split": "test",
      "mean": 0.404566040237294,
      "sample_sd": 0.0011638478883566434,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "beta",
      "value": 0.05,
      "split": "test",
      "mean": 0.1431842108649037,
      "sample_sd": 0.012033303794852573,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "beta",
      "value": 0.1,
      "split": "test",
      "mean": 0.14305143055734282,
      "sample_sd": 0.010575314792258029,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "USHCN",
      "parameter": "beta",
      "value": 0.2,
      "split": "test",
      "mean": 0.13930476917434323,
      "sample_sd": 0.008389424342083894,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "beta",
      "value": 0.05,
      "split": "test",
      "mean": 0.40449436675717027,
      "sample_sd": 0.0019404048111269926,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "beta",
      "value": 0.1,
      "split": "test",
      "mean": 0.4042812272403132,
      "sample_sd": 0.0033050922962502153,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    },
    {
      "dataset": "MIMIC_III",
      "parameter": "beta",
      "value": 0.2,
      "split": "test",
      "mean": 0.403833488809549,
      "sample_sd": 0.0015726984447234512,
      "seeds": [
        2024,
        2025,
        2026,
        2027,
        2028
      ]
    }
  ],
  "minimum_font_pt": 7.5,
  "metric": "absolute Test MSE",
  "summary": "five-seed arithmetic mean",
  "left_axis": "USHCN",
  "right_axis": "MIMIC",
  "axis_limits": {
    "USHCN": [
      0.135,
      0.16
    ],
    "MIMIC": [
      0.4,
      0.408
    ]
  },
  "same_axis_limits_all_panels": true,
  "uncertainty": "sample SD retained here; no uncertainty bands drawn",
  "input_sha256": "fb207b11596e5e5cde28fdd4bfef49c7c70262fd80725d27145df939ac2d03fe",
  "rendered_label_bounds_checked": true
}

